A refined nonlinear least-squares method for the rational approximation problem

The adaptive Antoulas-Anderson (AAA) algorithm for rational approximation is a widely used method for the efficient construction of highly accurate rational approximations to given data. While AAA can often produce rational approximations accurate to any prescribed tolerance, these approximations may have degrees larger than what is actually required to meet the given tolerance. In this work, we consider the adaptive construction of interpolating rational approximations while aiming for the smallest feasible degree to satisfy a given error tolerance. To this end, we introduce refinement approaches to the linear least-squares step of the classical AAA algorithm that aim to minimize the true nonlinear least-squares error with respect to the given data. Furthermore, we theoretically analyze the derived approaches in terms of the corresponding gradients from the resulting minimization problems and use these insights to propose a new greedy framework that ensures monotonic error convergence. Numerical examples from function approximation and model order reduction verify the effectiveness of the proposed algorithm to construct accurate rational approximations of small degrees.

==> graphicsPaper/data/ISS_convergence_L2.csv <==
iter,AAA,AAAA
1,18.61478,18.61478
2,3.351697,3.07262
3,3.299027,0.5936154
4,3.268796,0.4787852
5,3.314572,0.3488656
6,0.3641427,0.3054064
7,0.3320878,0.2437549
8,0.2953959,0.1767112
9,0.2803082,0.1556678
10,0.1803299,0.1481761
11,0.1501647,0.139824
12,0.141825,0.1309176
13,0.1332946,0.1193945
14,0.1244503,0.1104361
15,0.1151541,0.1064138
16,0.1147045,0.09942342
17,0.1088148,0.09470515
18,0.1050658,0.09106085
19,0.102119,0.08673503
20,0.09645009,0.08228794
21,0.09332512,0.07979503
22,0.08599497,0.07617973
23,0.08360901,0.07052706
24,0.08715467,0.06287739
25,0.09620151,0.0611765
26,0.06541603,0.05974511
27,0.09760992,0.05720175
28,0.09285648,0.05542057
29,0.08990466,0.05381286
30,0.08459973,0.05250934
31,0.08070514,0.05125277
32,0.07880584,0.04829335
33,0.07167355,0.04558223
34,0.06998408,0.04413016
35,0.06861854,0.04339327
36,0.06756768,0.04291432
37,0.06654254,0.04106848
38,0.06597271,0.02477683
39,0.06552424,0.02234304
40,0.06517573,0.02117758
41,0.1666806,0.0191281
42,0.1703855,0.01820107
43,0.05737381,0.01720136
44,0.03500767,0.01611789
45,0.04721246,0.01541215
46,0.05190716,0.01478062
47,0.04527514,0.01399524
48,0.04502319,0.01347972
49,0.04402016,0.01308875
50,0.043896,0.01268114
51,0.04444492,0.01228168
52,0.04371738,0.01185537
53,0.04346352,0.010959
54,0.04140765,0.01071788
55,0.04220228,0.01040057
56,0.04493307,0.009890183
57,0.04366593,0.009428013
58,0.04149271,0.009151667
59,0.04247865,0.008873551
60,0.04101902,0.008510808
61,0.03971008,0.008242373
62,0.03815062,0.007900532
63,0.03888327,0.007529701
64,0.03899892,0.007176559
65,0.04040632,0.006518938
66,0.03345601,0.006299693
67,0.03187214,0.005972995
68,0.03141098,0.005697547
69,0.03112995,0.005469697
70,0.02860827,0.005211483
71,0.02971269,0.004758832
72,0.02815488,0.004513556
73,0.02610166,0.004237153
74,0.02460956,0.003895979
75,0.02691222,0.003750029
76,0.02976444,0.003575607
77,0.02410695,0.00342762
78,0.02884253,0.00328608
79,0.02891113,0.003197229
80,0.02343873,0.003096723
81,0.02852526,0.002966642
82,0.02618559,0.00286146
83,0.01852137,0.002761722
84,0.01795235,0.002676789
85,0.01912653,0.002547596
86,0.01942088,0.002470891
87,0.01937618,0.002407944
88,0.07097279,0.002322272
89,0.0222663,0.002229969
90,0.01512565,0.002195678
91,0.014348,0.002195464
92,0.01316115,0.002195072
93,0.01266245,0.0021938
94,0.01366694,0.002193376
95,0.01245366,0.002192099
96,0.01879953,0.002191854
97,0.01400726,0.002190191
98,0.01071931,0.002168721
99,0.01004041,0.002168147
100,0.01138609,0.00216755


==> graphicsPaper/data/ISS_convergence_Linf.csv <==
iter,AAA,AAAA
1,1.177742,1.177742
2,0.5412317,1.295095
3,0.4538637,0.377454
4,0.2678685,0.356118
5,0.5824617,0.1718713
6,0.167673,0.1375501
7,0.1540145,0.1182682
8,0.1293719,0.08610001
9,0.1064152,0.06913844
10,0.09219727,0.05998909
11,0.06044171,0.05906149
12,0.05990301,0.05525834
13,0.05592093,0.05426112
14,0.05526076,0.04535253
15,0.04747707,0.04396911
16,0.04191021,0.03867058
17,0.03710171,0.03105344
18,0.03087581,0.03106717
19,0.02940483,0.03066568
20,0.02861747,0.02846816
21,0.02619569,0.02753443
22,0.02472235,0.02485272
23,0.02393129,0.02404159
24,0.02254052,0.02015226
25,0.05908557,0.0184424
26,0.02201632,0.01692912
27,0.02227326,0.01559746
28,0.02070673,0.0145903
29,0.01653148,0.01450533
30,0.0158711,0.01383072
31,0.01508526,0.01314524
32,0.01458169,0.01279844
33,0.01483067,0.01242438
34,0.0128607,0.01110972
35,0.01145697,0.01013297
36,0.01070468,0.01005968
37,0.008853368,0.009460855
38,0.008215112,0.01343859
39,0.008078129,0.008553653
40,0.007251928,0.008430072
41,0.0174053,0.006804199
42,0.01701657,0.006724661
43,0.06213352,0.006701895
44,0.01561476,0.006175645
45,0.01413482,0.00599538
46,0.04258715,0.004980637
47,0.0131635,0.004921544
48,0.01170044,0.004530963
49,0.01002896,0.004140898
50,0.01125692,0.004061799
51,0.009596732,0.004063956
52,0.008660341,0.003674422
53,0.008057449,0.003483271
54,0.00719248,0.003158775
55,0.01307359,0.003194976
56,0.0263006,0.003070559
57,0.01970157,0.003050684
58,0.007376075,0.003014461
59,0.006682422,0.002738929
60,0.007094281,0.002652986
61,0.008058738,0.002686577
62,0.006403283,0.002639526
63,0.0130877,0.002430445
64,0.01959519,0.002333252
65,0.0336277,0.002142589
66,0.009794934,0.00205775
67,0.006523528,0.001977255
68,0.009120643,0.001863151
69,0.009515821,0.001806898
70,0.00562952,0.001793268
71,0.004632208,0.001753483
72,0.00493342,0.001747218
73,0.005042796,0.00140415
74,0.004395034,0.001250587
75,0.01718688,0.001244646
76,0.02834342,0.001188756
77,0.007784352,0.001102266
78,0.02284853,0.001070508
79,0.01487102,0.001008134
80,0.014366,0.0009267237
81,0.02426778,0.0008402949
82,0.01338408,0.0008256464
83,0.008437387,0.0008060141
84,0.006081419,0.0007769013
85,0.005204703,0.0007367531
86,0.004216079,0.0007354891
87,0.003378635,0.0007289052
88,0.1167177,0.0006751806
89,0.02541267,0.0006610887
90,0.006831003,0.0006398871
91,0.004659226,0.0006398871
92,0.003926652,0.0006398871
93,0.003745114,0.0006398871
94,0.009280346,0.0006398871
95,0.004259451,0.0006398871
96,0.02397583,0.0006398871
97,0.01426206,0.0006398871
98,0.002671231,0.0006398871
99,0.002225696,0.0006398871
100,0.008406525,0.0006398871


==> graphicsPaper/data/ISS_frequencyResponse.csv <==
mu,g,AAA,AAAA
0.1,1.063594e-05,4.50962e-05,1.066765e-05
0.1009262,1.073746e-05,4.514202e-05,1.076668e-05
0.101861,1.084001e-05,4.518839e-05,1.086675e-05
0.1028045,1.094361e-05,4.523531e-05,1.096786e-05
0.1037567,1.104825e-05,4.52828e-05,1.107004e-05
0.1047177,1.115396e-05,4.533086e-05,1.117328e-05
0.1056876,1.126076e-05,4.53795e-05,1.127761e-05
0.1066665,1.136864e-05,4.542873e-05,1.138303e-05
0.1076545,1.147763e-05,4.547856e-05,1.148957e-05
0.1086516,1.158774e-05,4.5529e-05,1.159723e-05
0.1096579,1.169899e-05,4.558006e-05,1.170603e-05
0.1106736,1.181138e-05,4.563174e-05,1.181598e-05
0.1116987,1.192493e-05,4.568406e-05,1.192709e-05
0.1127333,1.203966e-05,4.573702e-05,1.203939e-05
0.1137774,1.215558e-05,4.579064e-05,1.215287e-05
0.1148312,1.22727e-05,4.584493e-05,1.226757e-05
0.1158948,1.239105e-05,4.589989e-05,1.238349e-05
0.1169683,1.251063e-05,4.595555e-05,1.250065e-05
0.1180517,1.263147e-05,4.60119e-05,1.261907e-05
0.1191451,1.275357e-05,4.606896e-05,1.273876e-05
0.1202486,1.287696e-05,4.612674e-05,1.285973e-05
0.1213624,1.300166e-05,4.618526e-05,1.298201e-05
0.1224865,1.312767e-05,4.624452e-05,1.310561e-05
0.123621,1.325502e-05,4.630454e-05,1.323055e-05
0.124766,1.338372e-05,4.636533e-05,1.335684e-05
0.1259216,1.35138e-05,4.64269e-05,1.348451e-05
0.1270879,1.364526e-05,4.648927e-05,1.361357e-05
0.128265,1.377814e-05,4.655244e-05,1.374403e-05
0.129453,1.391245e-05,4.661644e-05,1.387593e-05
0.130652,1.40482e-05,4.668128e-05,1.400928e-05
0.1318621,1.418543e-05,4.674696e-05,1.414409e-05
0.1330835,1.432414e-05,4.681351e-05,1.428039e-05
0.1343161,1.446437e-05,4.688095e-05,1.44182e-05
0.1355602,1.460612e-05,4.694928e-05,1.455755e-05
0.1368158,1.474943e-05,4.701852e-05,1.469844e-05
0.138083,1.489432e-05,4.708869e-05,1.48409e-05
0.1393619,1.504081e-05,4.71598e-05,1.498496e-05
0.1406527,1.518891e-05,4.723188e-05,1.513064e-05
0.1419555,1.533867e-05,4.730493e-05,1.527797e-05
0.1432703,1.549009e-05,4.737898e-05,1.542695e-05
0.1445973,1.564321e-05,4.745405e-05,1.557763e-05
0.1459366,1.579806e-05,4.753015e-05,1.573002e-05
0.1472883,1.595464e-05,4.76073e-05,1.588416e-05
0.1486525,1.611301e-05,4.768552e-05,1.604006e-05
0.1500293,1.627317e-05,4.776484e-05,1.619776e-05
0.1514189,1.643516e-05,4.784527e-05,1.635727e-05
0.1528214,1.659902e-05,4.792685e-05,1.651864e-05
0.1542369,1.676476e-05,4.800957e-05,1.668188e-05
0.1556654,1.693242e-05,4.809348e-05,1.684704e-05
0.1571072,1.710202e-05,4.817859e-05,1.701413e-05
0.1585624,1.727361e-05,4.826492e-05,1.718319e-05
0.160031,1.744721e-05,4.835251e-05,1.735425e-05
0.1615133,1.762286e-05,4.844138e-05,1.752735e-05
0.1630092,1.780059e-05,4.853154e-05,1.770251e-05
0.1645191,1.798044e-05,4.862304e-05,1.787978e-05
0.1660429,1.816244e-05,4.87159e-05,1.805919e-05
0.1675808,1.834663e-05,4.881014e-05,1.824077e-05
0.1691329,1.853305e-05,4.89058e-05,1.842456e-05
0.1706995,1.872174e-05,4.90029e-05,1.86106e-05
0.1722806,1.891274e-05,4.910148e-05,1.879893e-05
0.1738762,1.910609e-05,4.920156e-05,1.898959e-05
0.1754867,1.930183e-05,4.930319e-05,1.918263e-05
0.1771121,1.950002e-05,4.94064e-05,1.937808e-05
0.1787526,1.970068e-05,4.951122e-05,1.957599e-05
0.1804082,1.990388e-05,4.961768e-05,1.977641e-05
0.1820792,2.010966e-05,4.972583e-05,1.997938e-05
0.1837656,2.031807e-05,4.983571e-05,2.018495e-05
0.1854677,2.052916e-05,4.994735e-05,2.039318e-05
0.1871855,2.074299e-05,5.006079e-05,2.060411e-05
0.1889193,2.095961e-05,5.017609e-05,2.08178e-05
0.1906691,2.117907e-05,5.029328e-05,2.103431e-05
0.1924351,2.140145e-05,5.041241e-05,2.125369e-05
0.1942175,2.162679e-05,5.053353e-05,2.147599e-05
0.1960163,2.185516e-05,5.065669e-05,2.170129e-05
0.1978319,2.208663e-05,5.078194e-05,2.192965e-05
0.1996643,2.232126e-05,5.090933e-05,2.216113e-05
0.2015136,2.255913e-05,5.103892e-05,2.23958e-05
0.20338,2.280031e-05,5.117077e-05,2.263373e-05
0.2052638,2.304487e-05,5.130494e-05,2.287499e-05
0.207165,2.32929e-05,5.144148e-05,2.311966e-05
0.2090838,2.354446e-05,5.158047e-05,2.336782e-05
0.2110203,2.379966e-05,5.172197e-05,2.361956e-05
0.2129748,2.405857e-05,5.186606e-05,2.387495e-05
0.2149475,2.43213e-05,5.20128e-05,2.413409e-05
0.2169383,2.458792e-05,5.216227e-05,2.439707e-05
0.2189477,2.485855e-05,5.231456e-05,2.466398e-05
0.2209756,2.513329e-05,5.246974e-05,2.493493e-05
0.2230223,2.541225e-05,5.26279e-05,2.521002e-05
0.225088,2.569554e-05,5.278914e-05,2.548936e-05
0.2271728,2.598327e-05,5.295355e-05,2.577307e-05
0.2292769,2.627558e-05,5.312123e-05,2.606126e-05
0.2314005,2.657258e-05,5.329228e-05,2.635406e-05
0.2335438,2.687443e-05,5.346682e-05,2.66516e-05
0.2357069,2.718125e-05,5.364496e-05,2.695402e-05
0.2378901,2.74932e-05,5.382681e-05,2.726147e-05
0.2400935,2.781044e-05,5.401251e-05,2.757408e-05
0.2423173,2.813313e-05,5.42022e-05,2.789203e-05
0.2445617,2.846143e-05,5.4396e-05,2.821548e-05
0.2468268,2.879554e-05,5.459408e-05,2.85446e-05
0.249113,2.913565e-05,5.479658e-05,2.887959e-05
0.2514203,2.948195e-05,5.500367e-05,2.922062e-05
0.253749,2.983467e-05,5.521553e-05,2.956792e-05
0.2560993,3.019402e-05,5.543234e-05,2.99217e-05
0.2584713,3.056024e-05,5.565429e-05,3.028219e-05
0.2608654,3.09336e-05,5.58816e-05,3.064963e-05
0.2632816,3.131434e-05,5.611448e-05,3.102427e-05
0.2657201,3.170277e-05,5.635316e-05,3.14064e-05
0.2681813,3.209918e-05,5.65979e-05,3.179631e-05
0.2706652,3.250389e-05,5.684896e-05,3.219429e-05
0.2731722,3.291724e-05,5.710662e-05,3.260069e-05
0.2757023,3.333961e-05,5.737118e-05,3.301585e-05
0.2782559,3.377137e-05,5.764296e-05,3.344016e-05
0.2808332,3.421296e-05,5.792232e-05,3.3874e-05
0.2834343,3.46648e-05,5.820961e-05,3.43178e-05
0.2860596,3.512739e-05,5.850523e-05,3.477204e-05
0.2887091,3.560124e-05,5.880962e-05,3.52372e-05
0.2913832,3.608691e-05,5.912322e-05,3.571382e-05
0.294082,3.658499e-05,5.944654e-05,3.620246e-05
0.2968059,3.709613e-05,5.978012e-05,3.670375e-05
0.2995549,3.762103e-05,6.012452e-05,3.721835e-05
0.3023295,3.816046e-05,6.048039e-05,3.7747e-05
0.3051297,3.871522e-05,6.08484e-05,3.829048e-05
0.3079559,3.928624e-05,6.122931e-05,3.884964e-05
0.3108082,3.987449e-05,6.162392e-05,3.942543e-05
0.313687,4.048103e-05,6.203313e-05,4.001886e-05
0.3165924,4.110706e-05,6.245792e-05,4.063105e-05
0.3195248,4.175388e-05,6.289936e-05,4.126323e-05
0.3224843,4.24229e-05,6.335863e-05,4.191675e-05
0.3254712,4.311572e-05,6.383705e-05,4.259312e-05
0.3284857,4.383411e-05,6.433608e-05,4.329398e-05
0.3315282,4.458001e-05,6.485733e-05,4.402117e-05
0.3345989,4.535563e-05,6.54026e-05,4.477675e-05
0.337698,4.616341e-05,6.597392e-05,4.556301e-05
0.3408259,4.700614e-05,6.657357e-05,4.638253e-05
0.3439826,4.788695e-05,6.720412e-05,4.72382e-05
0.3471687,4.880942e-05,6.786847e-05,4.813332e-05
0.3503842,4.977762e-05,6.856993e-05,4.907162e-05
0.3536296,5.079626e-05,6.93123e-05,5.005736e-05
0.3569049,5.187078e-05,7.009994e-05,5.109544e-05
0.3602107,5.300751e-05,7.093789e-05,5.219152e-05
0.363547,5.42139e-05,7.1832e-05,5.335216e-05
0.3669142,5.549877e-05,7.278915e-05,5.458505e-05
0.3703127,5.687272e-05,7.381742e-05,5.58992e-05
0.3737426,5.834856e-05,7.492642e-05,5.730534e-05
0.3772042,5.99421e-05,7.612765e-05,5.881626e-05
0.380698,6.16731e-05,7.743502e-05,6.044742e-05
0.3842241,6.356697e-05,7.886549e-05,6.221764e-05
0.3877828,6.565727e-05,8.044002e-05,6.415011e-05
0.3913746,6.799041e-05,8.218476e-05,6.627376e-05
0.3949995,7.063472e-05,8.413287e-05,6.862517e-05
0.3986581,7.370101e-05,8.632697e-05,7.125133e-05
0.4023505,7.739842e-05,8.882292e-05,7.421363e-05
0.4060772,8.221906e-05,9.169531e-05,7.759399e-05
0.4098384,8.920587e-05,9.504617e-05,8.150423e-05
0.4136344,8.129665e-05,9.901894e-05,8.610127e-05
0.4174655,8.70798e-05,0.0001038219,9.161257e-05
0.4213322,9.56554e-05,0.0001097697,9.838104e-05
0.4252346,0.0001051138,0.000117361,0.0001069492
0.4291732,0.0001169041,0.0001274365,0.0001182293
0.4331483,0.0001328847,0.0001415309,0.0001338823
0.4371602,0.0001565062,0.0001627682,0.0001572764
0.4412093,0.0001957836,0.0001985926,0.0001963837
0.4452958,0.0002746827,0.0002716933,0.000275122
0.4494203,0.0004941529,0.0004842113,0.000494124
0.4535829,0.0006432901,0.0006432901,0.0006432901
0.4577841,0.0002427786,0.0002169142,0.0002430244
0.4620241,0.0001192557,9.981946e-05,0.0001193916
0.4663035,6.567336e-05,5.20397e-05,6.577911e-05
0.4706225,3.570364e-05,2.929399e-05,3.579294e-05
0.4749815,1.660842e-05,2.218142e-05,1.664752e-05
0.4793808,6.723938e-06,2.521644e-05,6.503535e-06
0.483821,1.268675e-05,3.141248e-05,1.243287e-05
0.4883022,2.160621e-05,3.798411e-05,2.140392e-05
0.492825,3.016137e-05,4.446749e-05,3.001042e-05
0.4973896,3.858783e-05,5.100814e-05,3.850901e-05
0.5019965,4.739618e-05,5.796429e-05,4.742784e-05
0.5066461,5.728563e-05,6.589894e-05,5.748971e-05
0.5113388,6.936405e-05,7.576465e-05,6.984036e-05
0.5160749,8.573537e-05,8.942978e-05,8.664691e-05
0.5208548,0.0001112777,0.0001113156,0.0001128723
0.5256791,0.0001607137,0.0001550654,0.0001630142
0.530548,0.0002949515,0.0002827478,0.0002913572
0.5354621,0.000329009,0.000329009,0.000329009
0.5404217,0.0001279972,0.0001137982,0.0001299302
0.5454271,5.430434e-05,5.488797e-05,5.772453e-05
0.550479,2.206716e-05,3.296369e-05,2.170783e-05
0.5555776,3.774356e-05,2.566924e-05,4.452318e-05
0.5607235,7.100025e-05,2.531654e-05,7.100025e-05
0.565917,2.346366e-05,2.750414e-05,3.659874e-05
0.5711586,2.485007e-05,3.02902e-05,2.058731e-05
0.5764489,5.726245e-05,3.304526e-05,1.294159e-05
0.581788,2.096286e-05,3.560325e-05,1.088118e-05
0.5871766,4.834604e-06,3.794174e-05,1.244605e-05
0.5926152,7.658769e-06,4.007985e-05,1.525534e-05
0.5981041,1.297128e-05,4.204608e-05,1.823621e-05
0.6036438,1.773503e-05,4.386829e-05,2.109517e-05
0.6092349,2.237336e-05,4.557099e-05,2.37735e-05
0.6148778,2.422026e-05,4.717494e-05,2.627653e-05
0.6205729,2.444111e-05,4.869763e-05,2.862577e-05
0.6263207,2.788369e-05,5.015375e-05,3.084493e-05
0.6321219,3.076205e-05,5.155575e-05,3.295596e-05
0.6379767,3.3329e-05,5.291436e-05,3.49781e-05
0.6438857,3.570802e-05,5.423886e-05,3.692801e-05
0.6498495,3.796117e-05,5.553749e-05,3.882014e-05
0.6558686,4.012571e-05,5.681766e-05,4.066712e-05
0.6619433,4.222617e-05,5.808616e-05,4.248015e-05
0.6680744,4.427763e-05,5.934934e-05,4.426938e-05
0.6742622,4.628282e-05,6.06133e-05,4.604412e-05
0.6805074,4.821677e-05,6.188399e-05,4.781316e-05
0.6868104,4.996831e-05,6.316738e-05,4.958499e-05
0.6931717,5.122183e-05,6.446955e-05,5.136796e-05
0.699592,5.97285e-05,6.579694e-05,5.317057e-05
0.7060718,6.253171e-05,6.715637e-05,5.500163e-05
0.7126116,6.619706e-05,6.855535e-05,5.687051e-05
0.7192119,6.790143e-05,7.000224e-05,5.878745e-05
0.7258734,7.690792e-05,7.150653e-05,6.076381e-05
0.7325965,5.132028e-05,7.307919e-05,6.281256e-05
0.739382,5.478993e-05,7.473317e-05,6.494873e-05
0.7462303,6.072666e-05,7.648391e-05,6.719014e-05
0.753142,6.502464e-05,7.835024e-05,6.955824e-05
0.7601178,6.871294e-05,8.035545e-05,7.207942e-05
0.7671581,7.223194e-05,8.252892e-05,7.478672e-05
0.7742637,7.577726e-05,8.490837e-05,7.772233e-05
0.7814351,7.948747e-05,8.754329e-05,8.094138e-05
0.7886729,8.348241e-05,9.050013e-05,8.451747e-05
0.7959777,8.789132e-05,9.387048e-05,8.855164e-05
0.8033502,9.287615e-05,9.778448e-05,9.318677e-05
0.810791,9.86606e-05,0.0001024338,9.863226e-05
0.8183007,0.0001055771,0.0001081134,0.0001052084
0.8258799,0.0001141538,0.0001153017,0.0001134314
0.8335294,0.0001252936,0.0001248302,0.0001241912
0.8412497,0.0001406868,0.0001382793,0.0001391619
0.8490415,0.000163908,0.0001590541,0.0001618986
0.8569055,0.0002039762,0.0001959823,0.0002014136
0.8648424,0.0002907801,0.0002798195,0.0002878097
0.8728527,0.0005449695,0.0005449695,0.0005449695
0.8809372,0.0003507494,0.0002950673,0.0003468382
0.8890966,0.000123406,0.0001037867,0.0001239628
0.8973316,4.871279e-05,4.709759e-05,5.178241e-05
0.9056429,1.64588e-05,3.171447e-05,2.110512e-05
0.9140311,1.840917e-05,3.48903e-05,1.820893e-05
0.922497,3.271326e-05,4.213074e-05,2.80956e-05
0.9310414,4.671876e-05,4.914541e-05,3.770149e-05
0.9396648,5.979122e-05,5.538759e-05,4.593727e-05
0.9483682,5.321985e-05,6.0977e-05,5.312988e-05
0.9571521,6.108178e-05,6.611308e-05,5.963103e-05
0.9660175,7.284704e-05,7.098023e-05,6.571991e-05
0.9749649,8.914087e-05,7.574321e-05,7.162402e-05
0.9839953,8.781232e-05,8.056068e-05,7.754821e-05
0.9931092,6.119185e-05,8.560406e-05,8.370308e-05
1.002308,7.524518e-05,9.108354e-05,9.03377e-05
1.011591,8.696208e-05,9.72894e-05,9.778743e-05
1.020961,9.842436e-05,0.0001046682,0.0001065585
1.030417,0.0001114747,0.0001139816,0.0001175002
1.039961,0.0001283355,0.0001266852,0.0001322069
1.049593,0.000153377,0.0001459896,0.00015411
1.059315,0.000198498,0.0001805842,0.0001921276
1.069126,0.0002896364,0.0002626682,0.0002764626
1.079029,0.0004624886,0.0004624886,0.0004624886
1.089023,0.0001938414,0.0001624559,0.0002009519
1.09911,6.359762e-05,5.378867e-05,6.51887e-05
1.10929,1.926269e-05,3.169472e-05,1.910501e-05
1.119564,2.084314e-05,3.880707e-05,2.173203e-05
1.129934,3.485469e-05,4.862461e-05,3.609997e-05
1.1404,4.627896e-05,5.690162e-05,4.752198e-05
1.150962,5.56183e-05,6.37614e-05,5.66171e-05
1.161623,6.304524e-05,6.961196e-05,6.418572e-05
1.172382,7.012309e-05,7.476384e-05,7.074017e-05
1.183241,7.661521e-05,7.943142e-05,7.660575e-05
1.1942,8.285386e-05,8.376363e-05,8.199732e-05
1.205261,8.922635e-05,8.786711e-05,8.706333e-05
1.216424,9.647518e-05,9.182109e-05,9.191108e-05
1.227691,0.0001062744,9.568696e-05,9.662171e-05
1.239062,9.25829e-05,9.951443e-05,0.0001012595
1.250539,9.610351e-05,0.0001033458,0.0001058779
1.262121,0.0001039628,0.0001072187,0.0001105238
1.273811,0.0001103439,0.0001111688,0.0001152402
1.28561,0.0001162685,0.0001152316,0.0001200694
1.297517,0.0001220811,0.0001194437,0.0001250544
1.309535,0.0001279873,0.0001238458,0.0001302419
1.321664,0.0001341405,0.0001284839,0.0001356843
1.333906,0.0001407074,0.0001334131,0.0001414435
1.346261,0.0001479489,0.000138701,0.0001475949
1.35873,0.0001564519,0.0001444343,0.0001542338
1.371315,0.0001657526,0.0001507276,0.0001614855
1.384016,0.0001632766,0.0001577382,0.0001695204
1.396835,0.0001748675,0.0001656908,0.0001785792
1.409773,0.0001874732,0.0001749217,0.0001890186
1.42283,0.000198155,0.0001859617,0.0002013946
1.436009,0.0002140976,0.0001997071,0.0002166326
1.44931,0.0002350437,0.0002178061,0.0002364049
1.462733,0.0002637338,0.000243663,0.0002640872
1.476282,0.0003083567,0.0002855881,0.0003076531
1.489955,0.0003928706,0.0003699599,0.0003909702
1.503755,0.0006110701,0.0006212463,0.0006097404
1.517683,0.0005430851,0.0005430851,0.0005430851
1.53174,0.0001198562,0.0001393166,0.0001216605
1.545928,8.211045e-05,7.905787e-05,8.351948e-05
1.560246,0.0001534729,9.688036e-05,0.0001508194
1.574698,0.0001146742,0.0001195885,0.0001146742
1.589283,0.0001134966,0.000139098,0.0001175519
1.604003,0.000147952,0.0001561552,0.0001497483
1.61886,0.000177977,0.0001717913,0.0001768874
1.633854,0.000211463,0.0001867526,0.0002074653
1.648987,0.0001935201,0.0002015755,0.0001935201
1.66426,0.0001982037,0.0002166772,0.0002044588
1.679675,0.0002254536,0.0002324175,0.0002289225
1.695232,0.0002496623,0.0002491429,0.000250552
1.710934,0.0002738334,0.000267222,0.0002720614
1.726781,0.0002999444,0.0002870839,0.000294662
1.742775,0.0003277066,0.0003092707,0.0003192174
1.758917,0.0003615374,0.000334528,0.0003466149
1.775208,0.0004070699,0.000364006,0.0003780005
1.79165,0.0003919145,0.000399859,0.0004151232
1.808245,0.0004445323,0.0004480683,0.0004610579
1.824993,0.000524182,0.0005525051,0.000518295
1.841897,0.0004814758,0.0004814758,0.0004814758
1.858957,0.0005550662,0.0005643948,0.0005587182
1.876175,0.0006627333,0.0006620529,0.000669691
1.893552,0.0007992406,0.0007916724,0.0008060237
1.911091,0.0009980112,0.0009847967,0.001003684
1.928792,0.001333863,0.001315384,0.001337813
1.946656,0.002048211,0.002026065,0.002049475
1.964687,0.004177809,0.004188023,0.004177809
1.982884,0.003247323,0.003247323,0.003244362
2.00125,0.001306328,0.001313346,0.00130162
2.019786,0.0006337673,0.000652325,0.0006353029
2.038493,0.0002918179,0.0003081746,0.0002956529
2.057374,0.0001547582,0.0001343361,0.0001616836
2.07643,0.0003624732,0.0002973978,0.0003309854
2.095662,0.0006191484,0.0006467553,0.0006482801
2.115073,0.001226965,0.001214383,0.001226965
2.134663,0.002075579,0.002075579,0.002075455
2.154435,0.004043689,0.004043689,0.004043689
2.174389,0.002633676,0.002633676,0.002633676
2.194529,0.001868108,0.001870239,0.001863343
2.214855,0.001239045,0.001222589,0.00124127
2.23537,0.0009265976,0.0009106406,0.0009282122
2.256074,0.000728943,0.0007201452,0.0007291616
2.27697,0.0005796211,0.0005788866,0.0005763624
2.29806,0.0004457281,0.0004492644,0.0004452316
2.319345,0.0005883639,0.0005883639,0.0005883639
2.340827,0.0004436178,0.0004278726,0.0004430928
2.362509,0.0003002396,0.0003062908,0.0002963788
2.38439,0.0007695857,0.0007695857,0.0007695857
2.406475,0.0007645466,0.0007400016,0.0007659243
2.428764,0.0005862306,0.0005603366,0.0005870896
2.45126,0.0004997149,0.0004781841,0.0004997769
2.473964,0.0004458278,0.0004280852,0.0004453512
2.496878,0.0004071044,0.0003924856,0.0004062947
2.520005,0.000376998,0.0003649748,0.0003759504
2.543346,0.0003524803,0.0003426165,0.0003512023
2.566903,0.0003314655,0.0003238426,0.0003303641
2.590678,0.0003154844,0.0003077203,0.0003124235
2.614673,0.0002995594,0.0002936486,0.0002967246
2.638891,0.0002855283,0.0002812163,0.000282817
2.663333,0.000273061,0.0002701291,0.0002703772
2.688001,0.0002618543,0.0002601686,0.0002591647
2.712898,0.0002517042,0.0002511679,0.0002489956
2.738025,0.0002424601,0.0002429969,0.0002397261
2.763385,0.0002340076,0.0002355522,0.000231242
2.78898,0.000226261,0.0002287509,0.0002234512
2.814812,0.0002191496,0.0002225254,0.0002162786
2.840884,0.0002125794,0.0002168209,0.000209663
2.867197,0.0002066778,0.0002115925,0.0002035539
2.893753,0.0002001522,0.0002068042,0.0001979104
2.920556,0.0001949045,0.0002024272,0.0001926994
2.947606,0.0001902405,0.0001984396,0.0001878949
2.974908,0.0001858778,0.000194826,0.0001834777
3.002462,0.0001818521,0.0001915775,0.0001794353
3.030271,0.0001781743,0.0001886923,0.0001757623
3.058338,0.0001748522,0.0001861764,0.0001724614
3.086665,0.0001718995,0.0001840462,0.0001695452
3.115254,0.00016934,0.0001823308,0.0001670396
3.144108,0.0001672136,0.0001810777,0.0001649895
3.17323,0.0001655853,0.0001803619,0.0001634685
3.202621,0.0001645609,0.0001803012,0.0001625979
3.232284,0.0001643192,0.0001810856,0.0001625839
3.262222,0.0001651799,0.0001830349,0.0001638
3.292437,0.0001677737,0.000186717,0.0001669911
3.322932,0.0001735335,0.0001931867,0.0001738634
3.35371,0.0001864514,0.0002041406,0.0001891136
3.384773,0.0002182984,0.0002145644,0.0002234674
3.416123,0.0001355777,0.0001355777,0.0001355777
3.447764,0.0001100337,9.297641e-05,0.0001008684
3.479698,0.0001293884,0.0001198551,0.0001164333
3.511928,0.0001241039,0.0001386947,0.0001289354
3.544456,0.0001386608,0.0001543211,0.0001411701
3.577285,0.0001545389,0.0001716294,0.0001566986
3.610419,0.0001775568,0.0001961176,0.0001809363
3.643859,0.0002212807,0.0002393093,0.0002269016
3.677609,0.0003320457,0.0003320457,0.0003272964
3.711672,0.0002621519,0.0003536192,0.0002621519
3.74605,0.0001500373,0.000119679,0.0001500373
3.780747,3.914772e-05,3.598671e-05,5.809997e-05
3.815765,5.352294e-05,3.121739e-05,3.451229e-05
3.851107,5.497456e-05,4.635796e-05,3.461619e-05
3.886777,4.254781e-05,5.831406e-05,4.026975e-05
3.922777,6.282941e-05,6.737358e-05,4.599475e-05
3.95911,2.92008e-05,7.473635e-05,5.115669e-05
3.99578,4.063634e-05,8.127365e-05,5.604688e-05
4.03279,5.125731e-05,8.76809e-05,6.117554e-05
4.070142,6.179468e-05,9.467276e-05,6.728253e-05
4.107841,7.572044e-05,0.0001032329,7.566368e-05
4.145888,0.0001011529,0.0001150948,8.916829e-05
4.184289,0.0001288833,0.0001337486,0.0001154465
4.223044,0.0001615581,0.0001615581,0.0001615581
4.262159,7.350642e-05,0.0001195049,8.647788e-05
4.301636,2.022328e-05,1.665963e-05,2.179015e-05
4.341478,1.309643e-05,3.413105e-05,1.229961e-05
4.38169,2.642011e-05,5.983444e-05,2.944848e-05
4.422274,5.030119e-05,7.784881e-05,5.394068e-05
4.463234,7.991138e-05,7.991138e-05,7.991138e-05
4.504573,2.970105e-05,5.524596e-05,3.720518e-05
4.546296,1.035801e-05,2.87148e-05,1.490101e-05
4.588404,3.787857e-06,1.557649e-05,5.440526e-06
4.630903,5.678615e-06,1.53871e-05,1.599475e-06
4.673795,8.419629e-06,1.947714e-05,3.072218e-06
4.717085,5.685476e-06,2.327285e-05,4.560884e-06
4.760775,4.986669e-06,2.620054e-05,5.40558e-06
4.804871,5.736658e-06,2.836914e-05,5.763821e-06
4.849374,8.068538e-06,2.993841e-05,5.756509e-06
4.89429,1.116946e-05,3.103555e-05,5.463573e-06
4.939622,2.998239e-06,3.175313e-05,4.938405e-06
4.985373,6.290149e-07,3.215743e-05,4.217983e-06
5.031549,2.820113e-07,3.229601e-05,3.330696e-06
5.078152,7.725653e-07,3.220336e-05,2.309077e-06
5.125187,1.445854e-06,3.190501e-05,1.258735e-06
5.172657,2.037372e-06,3.142075e-05,1.009897e-06
5.220568,3.630218e-06,3.07677e-05,2.22795e-06
5.268921,7.49936e-06,2.996364e-05,3.871457e-06
5.317723,7.636659e-06,2.90317e-05,5.747891e-06
5.366977,1.138467e-05,2.800753e-05,7.849658e-06
5.416687,2.470735e-05,2.69513e-05,1.020139e-05
5.466857,2.268386e-05,2.596761e-05,1.284615e-05
5.517492,2.433127e-05,2.523681e-05,1.584758e-05
5.568596,2.831335e-05,2.505749e-05,1.929806e-05
5.620174,3.385029e-05,2.588477e-05,2.333414e-05
5.672229,4.069679e-05,2.833148e-05,2.816468e-05
5.724766,4.731344e-05,3.313305e-05,3.412476e-05
5.77779,5.936996e-05,4.119645e-05,4.178712e-05
5.831305,7.726399e-05,5.393485e-05,5.221722e-05
5.885316,7.262039e-05,7.416349e-05,6.764172e-05
5.939826,9.378602e-05,0.0001084616,9.35616e-05
5.994843,0.0001548701,0.0001738651,0.000147372
6.050368,0.0002906543,0.0002906543,0.0002906543
6.106408,0.0002398496,0.0002667716,0.0002432462
6.162966,9.818828e-05,0.0001590145,0.0001109074
6.220049,5.925401e-05,0.0001011911,6.131062e-05
6.27766,4.599683e-05,6.822095e-05,3.563604e-05
6.335805,3.162212e-05,4.771687e-05,1.90587e-05
6.394488,2.062806e-05,3.743613e-05,8.89013e-06
6.453715,1.07559e-05,3.973657e-05,1.367232e-05
6.513491,2.428647e-05,5.460232e-05,2.78414e-05
6.57382,4.777866e-05,8.209571e-05,4.995236e-05
6.634708,9.357498e-05,0.0001319228,9.482917e-05
6.69616,0.0002214346,0.0002214346,0.0002214346
6.758181,0.0001357663,0.0001876728,0.000136361
6.820777,5.921318e-05,9.16954e-05,6.177686e-05
6.883952,3.784611e-05,4.517955e-05,3.234777e-05
6.947712,1.794152e-05,2.266454e-05,1.579735e-05
7.012064,8.472371e-06,2.191329e-05,8.126644e-06
7.077011,1.687815e-05,3.508896e-05,1.542236e-05
7.142559,3.215895e-05,5.339432e-05,2.992241e-05
7.208715,5.725809e-05,7.959251e-05,5.660106e-05
7.275484,0.0001176392,0.0001176392,0.0001176392
7.34287,4.722621e-05,8.74453e-05,4.583855e-05
7.410882,1.297469e-05,2.691441e-05,1.474167e-05
7.479523,1.780423e-05,1.378138e-05,1.642095e-05
7.5488,3.032629e-05,2.843599e-05,2.607172e-05
7.618718,4.340787e-05,4.189641e-05,3.595931e-05
7.689284,5.915366e-05,5.419108e-05,4.617172e-05
7.760503,8.256838e-05,6.652423e-05,5.735568e-05
7.832383,6.026782e-05,8.003958e-05,7.03734e-05
7.904928,7.60579e-05,9.621932e-05,8.658904e-05
7.978145,0.0001031056,0.0001176722,0.0001086279
8.05204,0.0001354394,0.0001503723,0.0001427101
8.126619,0.000204425,0.0002128265,0.0002082956
8.201889,0.0003857545,0.0003857545,0.0003857545
8.277857,0.0002902751,0.0003002125,0.0002912312
8.354528,8.171072e-05,7.571249e-05,8.162857e-05
8.43191,4.619724e-05,4.01426e-05,3.823628e-05
8.510007,6.788387e-05,7.789015e-05,7.375724e-05
8.588828,0.0001224299,0.0001274695,0.0001256913
8.66838,0.0002044518,0.0002035851,0.0002058122
8.748668,0.0003608964,0.0003608964,0.0003608964
8.8297,0.0003388904,0.0003404331,0.0003378808
8.911482,0.0006255457,0.0006255457,0.0006255457
8.994022,0.0003376967,0.0003376967,0.0003344082
9.077327,0.0003142768,0.0003061854,0.0003142768
9.161403,0.0001892768,0.0001915829,0.0001880708
9.246257,0.0001016784,9.730118e-05,9.693859e-05
9.331898,0.0001379034,0.0001379034,0.0001379034
9.418331,0.0002450887,0.0002450887,0.0002452128
9.505566,0.0001498081,0.0001478801,0.0001485044
9.593608,0.0001054143,0.000103503,0.0001028961
9.682467,7.971664e-05,7.72734e-05,7.504261e-05
9.772147,5.229301e-05,5.867631e-05,5.449355e-05
9.862659,3.119295e-05,4.410044e-05,3.751505e-05
9.954008,1.976613e-05,3.201632e-05,2.229974e-05
10.0462,9.558727e-06,2.18705e-05,7.971265e-06
10.13925,1.393238e-05,1.428551e-05,1.045265e-05
10.23317,3.419602e-05,1.249131e-05,3.282346e-05
10.32795,6.662786e-05,1.80752e-05,6.662786e-05
10.42361,1.72944e-05,2.765154e-05,1.450654e-05
10.52015,3.40784e-05,4.190459e-05,3.786885e-05
10.61759,8.863674e-05,8.863674e-05,8.211366e-05
10.71593,8.698233e-05,5.811323e-05,8.698233e-05
10.81519,4.605734e-05,6.02483e-05,4.990209e-05
10.91536,6.912616e-05,7.164096e-05,6.291249e-05
11.01646,8.489734e-05,8.461555e-05,7.913975e-05
11.1185,9.053409e-05,9.889722e-05,9.607086e-05
11.22148,0.0001273294,0.0001147223,0.0001140422
11.32541,0.0001389503,0.0001324562,0.000133557
11.43031,0.0001667478,0.0001525792,0.0001551568
11.53618,0.0001850469,0.0001757337,0.0001794641
11.64303,0.0002131311,0.0002028264,0.0002072455
11.75087,0.0002370354,0.0002352556,0.0002394943
11.85971,0.0002847275,0.0002755744,0.000277549
11.96956,0.0003241273,0.0003304398,0.0003232794
12.08042,0.0003593465,0.000427592,0.000379384
12.19231,0.0004416346,0.0004232339,0.0004498441
12.30524,0.0005565824,0.0005096584,0.00054027
12.41921,0.0006412257,0.0006396375,0.0006541891
12.53424,0.0007455876,0.0007455876,0.0007455876
12.65034,0.0008321631,0.0008321631,0.0008193016
12.76751,0.001156914,0.001152918,0.001156914
12.88576,0.001571349,0.001571349,0.001557768
13.00511,0.002475744,0.002494061,0.002483878
13.12557,0.004999503,0.004998807,0.004999503
13.24714,0.01100141,0.01100141,0.01100141
13.36984,0.005662668,0.00563829,0.005661478
13.49367,0.003721261,0.003740893,0.003721261
13.61865,0.003034435,0.003034435,0.003030074
13.74479,0.001006793,0.001006793,0.0009840785
13.8721,0.000945462,0.0009433414,0.0009562991
14.00058,0.000930539,0.0009261436,0.0009387638
14.13026,0.0008890059,0.0008884569,0.000897361
14.26114,0.000846814,0.0008510665,0.0008563175
14.39323,0.000807949,0.0008199207,0.0008218714
14.52654,0.0007774184,0.0007962521,0.0007951835
14.66109,0.0007861981,0.0007800818,0.0007761818
14.79688,0.0007783999,0.0007713147,0.0007647253
14.93393,0.0007697526,0.0007701588,0.0007611049
15.07225,0.0007736227,0.0007774182,0.0007666356
15.21185,0.0007884111,0.0007948893,0.0007854407
15.35275,0.000822178,0.0008252344,0.0008305414
15.49495,0.0007776812,0.0007776812,0.0007776812
15.63847,0.000808853,0.0009322137,0.0008092189
15.78331,0.0008397615,0.0008350136,0.0008397615
15.9295,0.0008905567,0.0009013253,0.0009014106
16.07704,0.001055209,0.001068991,0.001067603
16.22595,0.001360329,0.001380102,0.001366585
16.37624,0.00213837,0.00213837,0.002119576
16.52792,0.001837308,0.001837308,0.001837308
16.68101,0.000425288,0.0004327211,0.000444679
16.83551,0.0002438977,0.000236386,0.0002437972
16.99144,0.0004346379,0.0004680289,0.0004208725
17.14882,0.000651047,0.0006235185,0.0006186793
17.30766,0.0008394126,0.0008532932,0.0008709058
17.46796,0.00129962,0.00129962,0.001286162
17.62975,0.001280821,0.001278931,0.001280821
17.79304,0.001920798,0.001920798,0.001920798
17.95785,0.001283001,0.001283001,0.001283001
18.12418,0.001163219,0.001162221,0.001162448
18.29205,0.0004314328,0.0004313668,0.000449845
18.46147,0.0003933691,0.0003933691,0.0003975021
18.63246,0.0005755721,0.0005755721,0.0005755721
18.80504,0.001046643,0.001046643,0.001046643
18.97922,0.001960323,0.001960323,0.001960323
19.15501,0.001193937,0.001193937,0.001193937
19.33242,0.0006142831,0.0006147489,0.0006080311
19.51148,0.0003252713,0.0003252196,0.0003176429
19.6922,0.0002031533,0.0002061797,0.0002130214
19.8746,0.0007128693,0.0007160328,0.0007062193
20.05868,0.001296215,0.001296215,0.001296215
20.24446,0.0006889134,0.0006886602,0.0006806549
20.43197,0.0004166596,0.0004127708,0.0004119002
20.62122,0.0003140653,0.0003140653,0.0003140653
20.81222,0.0005767671,0.0005768183,0.0005800247
21.00498,0.000381132,0.0003850753,0.0003807532
21.19954,0.0003810952,0.0003810952,0.0003810952
21.39589,0.0004852233,0.0004890921,0.0004954506
21.59406,0.0003796426,0.0003769321,0.0003712346
21.79407,0.0003281312,0.0003150129,0.0003068663
21.99593,0.0002612758,0.0002742092,0.0002659652
22.19966,0.000232475,0.000243963,0.0002362308
22.40528,0.0002155905,0.0002200217,0.0002129697
22.6128,0.0002065529,0.0002002852,0.0001939452
22.82224,0.0001597045,0.0001835579,0.000177916
23.03363,0.0001541868,0.0001690881,0.0001641155
23.24697,0.000147595,0.0001563667,0.0001520326
23.46229,0.0001370282,0.0001450282,0.0001413048
23.6796,0.0001289226,0.0001347958,0.000131661
23.89893,0.0001237561,0.0001254495,0.0001228888
24.12028,0.0001161793,0.0001168041,0.0001148123
24.34369,0.0001045669,0.0001086925,0.0001072766
24.56916,9.678395e-05,0.000100951,0.000100134
24.79673,9.076864e-05,9.340177e-05,9.322944e-05
25.0264,8.616851e-05,8.58278e-05,8.638067e-05
25.2582,7.331948e-05,7.793104e-05,7.934649e-05
25.49215,6.699514e-05,6.925215e-05,7.177029e-05
25.72826,5.970979e-05,5.900389e-05,6.30767e-05
25.96656,4.956107e-05,4.572512e-05,5.23421e-05
26.20707,3.874025e-05,2.730772e-05,3.923909e-05
26.4498,4.829359e-05,3.013504e-05,4.348368e-05
26.69478,0.0001325182,0.0001192362,0.0001325182
26.94204,0.0001889259,0.0001889259,0.0001760041
27.19158,0.000138438,0.0001593203,0.0001408451
27.44343,0.0001140218,0.0001355858,0.00011985
27.69762,0.0001029017,0.0001218565,0.0001078534
27.95416,8.733628e-05,0.0001136664,0.0001003192
28.21308,8.026617e-05,0.000108878,9.533785e-05
28.47439,8.473262e-05,0.0001065596,9.205981e-05
28.73813,0.0001041471,0.0001062683,9.010355e-05
29.0043,0.0001007397,0.0001074133,8.933941e-05
29.27295,0.000104811,0.0001078046,8.982055e-05
29.54408,7.24315e-05,0.0001010356,9.179472e-05
29.81772,7.948041e-05,7.948041e-05,9.580212e-05
30.0939,0.0001078349,0.0001169365,0.0001029433
30.37263,0.0001223469,0.0001370151,0.0001156148
30.65395,0.000148174,0.0001511912,0.0001398898
30.93788,0.0002106683,0.0001998413,0.000195552
31.22443,0.0003554157,0.0003554157,0.0003554157
31.51364,0.0002443928,0.0002462121,0.0002446884
31.80552,9.652571e-05,9.652571e-05,9.747173e-05
32.10011,4.853322e-05,4.898112e-05,4.870934e-05
32.39743,2.644656e-05,2.836108e-05,2.632168e-05
32.6975,1.417678e-05,1.832937e-05,1.394597e-05
33.00035,6.677597e-06,1.386489e-05,6.442444e-06
33.306,2.391825e-06,1.25624e-05,2.365098e-06
33.61449,3.065159e-06,1.273964e-05,3.355262e-06
33.92583,5.250169e-06,1.341094e-05,5.529502e-06
34.24006,7.007875e-06,1.415738e-05,7.255717e-06
34.5572,8.343469e-06,1.483661e-05,8.557757e-06
34.87727,9.351953e-06,1.541275e-05,9.532643e-06
35.20031,1.011123e-05,1.588698e-05,1.025893e-05
35.52635,1.067929e-05,1.627193e-05,1.079496e-05
35.8554,1.109906e-05,1.658236e-05,1.118382e-05
36.1875,1.14026e-05,1.683202e-05,1.145768e-05
36.52267,1.161421e-05,1.703276e-05,1.164087e-05
36.86095,1.175253e-05,1.719443e-05,1.175204e-05
37.20237,1.183205e-05,1.732509e-05,1.180567e-05
37.54694,1.186415e-05,1.74313e-05,1.181312e-05
37.89471,1.185788e-05,1.751836e-05,1.178339e-05
38.2457,1.182046e-05,1.759056e-05,1.172368e-05
38.59994,1.175775e-05,1.765133e-05,1.163979e-05
38.95745,1.167449e-05,1.770349e-05,1.153642e-05
39.31829,1.157457e-05,1.774926e-05,1.141743e-05
39.68246,1.146119e-05,1.779045e-05,1.128597e-05
40.05001,1.133699e-05,1.78285e-05,1.114464e-05
40.42096,1.120416e-05,1.786455e-05,1.099559e-05
40.79535,1.106454e-05,1.789953e-05,1.084062e-05
41.1732,1.091964e-05,1.793415e-05,1.068121e-05
41.55455,1.077075e-05,1.796897e-05,1.05186e-05
41.93944,1.061894e-05,1.800441e-05,1.035385e-05
42.32789,1.046511e-05,1.804081e-05,1.018781e-05
42.71994,1.031002e-05,1.807839e-05,1.002122e-05
43.11562,1.015431e-05,1.811732e-05,9.854689e-06
43.51497,9.998516e-06,1.815771e-05,9.688729e-06
43.91801,9.843095e-06,1.819962e-05,9.523764e-06
44.32479,9.688421e-06,1.824308e-05,9.360151e-06
44.73533,9.534815e-06,1.828808e-05,9.198185e-06
45.14968,9.382542e-06,1.83346e-05,9.038109e-06
45.56786,9.231821e-06,1.838259e-05,8.880123e-06
45.98992,9.082838e-06,1.843199e-05,8.724391e-06
46.41589,8.93574e-06,1.848273e-05,8.571042e-06
46.8458,8.790649e-06,1.853474e-05,8.42018e-06
47.2797,8.647663e-06,1.858792e-05,8.271887e-06
47.71761,8.50686e-06,1.864221e-05,8.126222e-06
48.15958,8.368297e-06,1.86975e-05,7.983229e-06
48.60564,8.232019e-06,1.875371e-05,7.842937e-06
49.05584,8.098056e-06,1.881075e-05,7.705361e-06
49.5102,7.96643e-06,1.886854e-05,7.570509e-06
49.96877,7.837147e-06,1.892699e-05,7.438376e-06
50.43159,7.71021e-06,1.898602e-05,7.308951e-06
50.8987,7.585616e-06,1.904556e-05,7.182218e-06
51.37014,7.463349e-06,1.910552e-05,7.058153e-06
51.84594,7.343396e-06,1.916584e-05,6.936727e-06
52.32614,7.225735e-06,1.922644e-05,6.817911e-06
52.8108,7.11034e-06,1.928726e-05,6.701668e-06
53.29994,6.997185e-06,1.934824e-05,6.58796e-06
53.79361,6.886239e-06,1.940932e-05,6.476749e-06
54.29186,6.777469e-06,1.947045e-05,6.367992e-06
54.79472,6.670842e-06,1.953157e-05,6.261648e-06
55.30224,6.566322e-06,1.959263e-05,6.15767e-06
55.81446,6.463873e-06,1.965359e-05,6.056016e-06
56.33143,6.363456e-06,1.971442e-05,5.95664e-06
56.85318,6.265035e-06,1.977506e-05,5.859496e-06
57.37976,6.168571e-06,1.983548e-05,5.764537e-06
57.91123,6.074024e-06,1.989565e-05,5.67172e-06
58.44761,5.981357e-06,1.995554e-05,5.580997e-06
58.98896,5.890532e-06,2.001512e-05,5.492325e-06
59.53533,5.801508e-06,2.007436e-05,5.405657e-06
60.08676,5.714249e-06,2.013323e-05,5.320949e-06
60.6433,5.628716e-06,2.019172e-05,5.238157e-06
61.20498,5.544871e-06,2.024981e-05,5.157238e-06
61.77188,5.462678e-06,2.030747e-05,5.07815e-06
62.34402,5.382101e-06,2.036469e-05,5.000849e-06
62.92146,5.303102e-06,2.042146e-05,4.925294e-06
63.50425,5.225646e-06,2.047776e-05,4.851446e-06
64.09244,5.1497e-06,2.053357e-05,4.779262e-06
64.68607,5.075227e-06,2.05889e-05,4.708706e-06
65.28521,5.002195e-06,2.064371e-05,4.639738e-06
65.88989,4.930571e-06,2.069802e-05,4.57232e-06
66.50018,4.860322e-06,2.075182e-05,4.506416e-06
67.11612,4.791417e-06,2.080508e-05,4.441989e-06
67.73776,4.723824e-06,2.085782e-05,4.379006e-06
68.36516,4.657514e-06,2.091002e-05,4.317429e-06
68.99837,4.592456e-06,2.096168e-05,4.257227e-06
69.63744,4.528622e-06,2.101281e-05,4.198366e-06
70.28244,4.465984e-06,2.106339e-05,4.140815e-06
70.93341,4.404513e-06,2.111342e-05,4.084541e-06
71.59041,4.344183e-06,2.116291e-05,4.029514e-06
72.25349,4.284967e-06,2.121185e-05,3.975703e-06
72.92272,4.22684e-06,2.126025e-05,3.923081e-06
73.59814,4.169777e-06,2.13081e-05,3.871618e-06
74.27982,4.113752e-06,2.135541e-05,3.821287e-06
74.96782,4.058742e-06,2.140217e-05,3.77206e-06
75.66219,4.004724e-06,2.14484e-05,3.723911e-06
76.36298,3.951674e-06,2.149408e-05,3.676814e-06
77.07027,3.899572e-06,2.153923e-05,3.630744e-06
77.78411,3.848394e-06,2.158384e-05,3.585676e-06
78.50456,3.798121e-06,2.162793e-05,3.541587e-06
79.23169,3.748731e-06,2.167148e-05,3.498454e-06
79.96555,3.700205e-06,2.171452e-05,3.456252e-06
80.7062,3.652522e-06,2.175703e-05,3.414961e-06
81.45372,3.605664e-06,2.179903e-05,3.374559e-06
82.20816,3.559613e-06,2.184052e-05,3.335024e-06
82.96958,3.51435e-06,2.18815e-05,3.296337e-06
83.73807,3.469858e-06,2.192198e-05,3.258476e-06
84.51366,3.426119e-06,2.196197e-05,3.221424e-06
85.29645,3.383117e-06,2.200145e-05,3.18516e-06
86.08648,3.340836e-06,2.204045e-05,3.149666e-06
86.88383,3.299259e-06,2.207897e-05,3.114924e-06
87.68856,3.258372e-06,2.211701e-05,3.080916e-06
88.50075,3.218158e-06,2.215457e-05,3.047626e-06
89.32046,3.178604e-06,2.219167e-05,3.015036e-06
90.14777,3.139695e-06,2.22283e-05,2.983131e-06
90.98273,3.101418e-06,2.226447e-05,2.951894e-06
91.82543,3.063758e-06,2.230019e-05,2.921309e-06
92.67593,3.026702e-06,2.233546e-05,2.891363e-06
93.53432,2.990238e-06,2.237029e-05,2.86204e-06
94.40065,2.954353e-06,2.240468e-05,2.833325e-06
95.275,2.919034e-06,2.243864e-05,2.805205e-06
96.15746,2.88427e-06,2.247217e-05,2.777666e-06
97.04809,2.850049e-06,2.250528e-05,2.750695e-06
97.94697,2.81636e-06,2.253797e-05,2.724279e-06
98.85417,2.783191e-06,2.257025e-05,2.698405e-06
99.76978,2.750532e-06,2.260212e-05,2.673061e-06
100.6939,2.718373e-06,2.263359e-05,2.648235e-06
101.6265,2.686703e-06,2.266467e-05,2.623915e-06
102.5678,2.655511e-06,2.269535e-05,2.600089e-06
103.5178,2.624789e-06,2.272565e-05,2.576748e-06
104.4766,2.594527e-06,2.275556e-05,2.553878e-06
105.4443,2.564716e-06,2.27851e-05,2.531471e-06
106.4209,2.535346e-06,2.281427e-05,2.509516e-06
107.4066,2.506409e-06,2.284306e-05,2.488002e-06
108.4014,2.477896e-06,2.28715e-05,2.46692e-06
109.4055,2.449799e-06,2.289958e-05,2.446261e-06
110.4188,2.422109e-06,2.292731e-05,2.426014e-06
111.4415,2.394819e-06,2.295468e-05,2.406171e-06
112.4737,2.367921e-06,2.298172e-05,2.386722e-06
113.5155,2.341407e-06,2.300842e-05,2.36766e-06
114.5669,2.31527e-06,2.303478e-05,2.348975e-06
115.628,2.289503e-06,2.306081e-05,2.33066e-06
116.699,2.264098e-06,2.308652e-05,2.312705e-06
117.7799,2.239049e-06,2.31119e-05,2.295104e-06
118.8708,2.214349e-06,2.313697e-05,2.277849e-06
119.9718,2.189991e-06,2.316173e-05,2.260932e-06
121.083,2.165969e-06,2.318618e-05,2.244346e-06
122.2045,2.142277e-06,2.321032e-05,2.228083e-06
123.3363,2.118909e-06,2.323417e-05,2.212136e-06
124.4787,2.095858e-06,2.325772e-05,2.1965e-06
125.6317,2.073119e-06,2.328098e-05,2.181167e-06
126.7953,2.050686e-06,2.330395e-05,2.16613e-06
127.9697,2.028554e-06,2.332663e-05,2.151384e-06
129.155,2.006717e-06,2.334904e-05,2.136921e-06
130.3512,1.98517e-06,2.337117e-05,2.122737e-06
131.5586,1.963908e-06,2.339303e-05,2.108825e-06
132.7771,1.942925e-06,2.341461e-05,2.095179e-06
134.0069,1.922218e-06,2.343594e-05,2.081794e-06
135.2481,1.90178e-06,2.3457e-05,2.068664e-06
136.5008,1.881607e-06,2.347781e-05,2.055784e-06
137.7651,1.861695e-06,2.349836e-05,2.043148e-06
139.0411,1.842039e-06,2.351866e-05,2.030751e-06
140.3289,1.822634e-06,2.353871e-05,2.018589e-06
141.6287,1.803477e-06,2.355852e-05,2.006657e-06
142.9405,1.784563e-06,2.357808e-05,1.994949e-06
144.2644,1.765889e-06,2.359741e-05,1.983461e-06
145.6006,1.747449e-06,2.361651e-05,1.972189e-06
146.9492,1.72924e-06,2.363537e-05,1.961127e-06
148.3103,1.711259e-06,2.365401e-05,1.950272e-06
149.6839,1.693501e-06,2.367242e-05,1.93962e-06
151.0703,1.675963e-06,2.369061e-05,1.929165e-06
152.4696,1.658641e-06,2.370859e-05,1.918905e-06
153.8818,1.641531e-06,2.372634e-05,1.908835e-06
155.3071,1.624631e-06,2.374389e-05,1.898951e-06
156.7455,1.607937e-06,2.376122e-05,1.889249e-06
158.1973,1.591445e-06,2.377834e-05,1.879726e-06
159.6626,1.575153e-06,2.379527e-05,1.870378e-06
161.1414,1.559057e-06,2.381199e-05,1.861202e-06
162.634,1.543154e-06,2.382851e-05,1.852193e-06
164.1403,1.52744e-06,2.384483e-05,1.843349e-06
165.6606,1.511914e-06,2.386096e-05,1.834667e-06
167.195,1.496572e-06,2.38769e-05,1.826142e-06
168.7436,1.481412e-06,2.389266e-05,1.817772e-06
170.3065,1.466429e-06,2.390822e-05,1.809554e-06
171.8839,1.451623e-06,2.392361e-05,1.801485e-06
173.4759,1.436989e-06,2.393881e-05,1.793561e-06
175.0827,1.422527e-06,2.395383e-05,1.78578e-06
176.7043,1.408231e-06,2.396868e-05,1.77814e-06
178.341,1.394102e-06,2.398335e-05,1.770636e-06
179.9928,1.380135e-06,2.399785e-05,1.763267e-06
181.66,1.366329e-06,2.401218e-05,1.756029e-06
183.3425,1.352681e-06,2.402635e-05,1.748921e-06
185.0407,1.339189e-06,2.404035e-05,1.74194e-06
186.7546,1.32585e-06,2.405419e-05,1.735082e-06
188.4843,1.312662e-06,2.406787e-05,1.728346e-06
190.2301,1.299624e-06,2.408139e-05,1.72173e-06
191.9921,1.286733e-06,2.409475e-05,1.715231e-06
193.7703,1.273986e-06,2.410796e-05,1.708846e-06
195.5651,1.261382e-06,2.412101e-05,1.702574e-06
197.3764,1.248919e-06,2.413392e-05,1.696412e-06
199.2046,1.236595e-06,2.414668e-05,1.690358e-06
201.0496,1.224408e-06,2.415929e-05,1.68441e-06
202.9118,1.212355e-06,2.417176e-05,1.678566e-06
204.7912,1.200436e-06,2.418408e-05,1.672824e-06
206.688,1.188648e-06,2.419626e-05,1.667182e-06
208.6024,1.176989e-06,2.420831e-05,1.661639e-06
210.5345,1.165458e-06,2.422021e-05,1.656191e-06
212.4845,1.154052e-06,2.423199e-05,1.650838e-06
214.4526,1.142771e-06,2.424363e-05,1.645577e-06
216.4389,1.131613e-06,2.425513e-05,1.640407e-06
218.4436,1.120575e-06,2.426651e-05,1.635326e-06
220.4669,1.109656e-06,2.427776e-05,1.630332e-06
222.5089,1.098855e-06,2.428888e-05,1.625424e-06
224.5698,1.088171e-06,2.429987e-05,1.620601e-06
226.6498,1.0776e-06,2.431074e-05,1.615859e-06
228.7491,1.067143e-06,2.432149e-05,1.611199e-06
230.8678,1.056797e-06,2.433212e-05,1.606618e-06
233.0061,1.046562e-06,2.434263e-05,1.602114e-06
235.1643,1.036435e-06,2.435302e-05,1.597687e-06
237.3424,1.026415e-06,2.43633e-05,1.593336e-06
239.5407,1.016502e-06,2.437346e-05,1.589057e-06
241.7594,1.006693e-06,2.438351e-05,1.584851e-06
243.9986,9.969865e-07,2.439345e-05,1.580716e-06
246.2586,9.873825e-07,2.440327e-05,1.57665e-06
248.5395,9.778789e-07,2.441299e-05,1.572653e-06
250.8415,9.684749e-07,2.44226e-05,1.568722e-06
253.1648,9.591688e-07,2.44321e-05,1.564857e-06
255.5097,9.499597e-07,2.44415e-05,1.561057e-06
257.8763,9.408462e-07,2.44508e-05,1.55732e-06
260.2648,9.318271e-07,2.445999e-05,1.553645e-06
262.6754,9.229014e-07,2.446908e-05,1.550031e-06
265.1084,9.140679e-07,2.447807e-05,1.546477e-06
267.5638,9.053254e-07,2.448697e-05,1.542982e-06
270.0421,8.966729e-07,2.449576e-05,1.539544e-06
272.5432,8.881092e-07,2.450446e-05,1.536164e-06
275.0676,8.796332e-07,2.451307e-05,1.532838e-06
277.6153,8.71244e-07,2.452157e-05,1.529568e-06
280.1866,8.629404e-07,2.452999e-05,1.526351e-06
282.7818,8.547215e-07,2.453832e-05,1.523186e-06
285.401,8.465862e-07,2.454655e-05,1.520073e-06
288.0444,8.385335e-07,2.45547e-05,1.517011e-06
290.7123,8.305626e-07,2.456276e-05,1.513999e-06
293.405,8.226722e-07,2.457073e-05,1.511036e-06
296.1226,8.148617e-07,2.457861e-05,1.50812e-06
298.8653,8.0713e-07,2.458641e-05,1.505252e-06
301.6334,7.994761e-07,2.459413e-05,1.50243e-06
304.4272,7.918993e-07,2.460176e-05,1.499654e-06
307.2469,7.843986e-07,2.460931e-05,1.496922e-06
310.0927,7.769731e-07,2.461678e-05,1.494235e-06
312.9648,7.69622e-07,2.462417e-05,1.49159e-06
315.8636,7.623443e-07,2.463148e-05,1.488988e-06
318.7891,7.551394e-07,2.463871e-05,1.486427e-06
321.7418,7.480062e-07,2.464586e-05,1.483907e-06
324.7219,7.409441e-07,2.465294e-05,1.481427e-06
327.7295,7.339522e-07,2.465994e-05,1.478987e-06
330.765,7.270297e-07,2.466687e-05,1.476585e-06
333.8286,7.201759e-07,2.467372e-05,1.474221e-06
336.9206,7.133899e-07,2.46805e-05,1.471895e-06
340.0412,7.066711e-07,2.468721e-05,1.469605e-06
343.1907,7.000186e-07,2.469385e-05,1.467352e-06
346.3694,6.934317e-07,2.470042e-05,1.465133e-06
349.5775,6.869098e-07,2.470692e-05,1.46295e-06
352.8154,6.80452e-07,2.471334e-05,1.460801e-06
356.0833,6.740577e-07,2.471971e-05,1.458685e-06
359.3814,6.677262e-07,2.4726e-05,1.456603e-06
362.71,6.614567e-07,2.473223e-05,1.454552e-06
366.0695,6.552487e-07,2.473839e-05,1.452534e-06
369.4601,6.491014e-07,2.474449e-05,1.450547e-06
372.8821,6.430142e-07,2.475052e-05,1.448591e-06
376.3358,6.369864e-07,2.475649e-05,1.446665e-06
379.8215,6.310174e-07,2.47624e-05,1.444769e-06
383.3395,6.251066e-07,2.476825e-05,1.442902e-06
386.8901,6.192532e-07,2.477403e-05,1.441064e-06
390.4735,6.134568e-07,2.477976e-05,1.439253e-06
394.0901,6.077167e-07,2.478542e-05,1.437471e-06
397.7403,6.020322e-07,2.479103e-05,1.435716e-06
401.4243,5.964029e-07,2.479658e-05,1.433988e-06
405.1423,5.908281e-07,2.480207e-05,1.432286e-06
408.8948,5.853072e-07,2.48075e-05,1.430609e-06
412.6821,5.798397e-07,2.481287e-05,1.428959e-06
416.5044,5.74425e-07,2.48182e-05,1.427333e-06
420.3622,5.690625e-07,2.482346e-05,1.425732e-06
424.2556,5.637517e-07,2.482867e-05,1.424155e-06
428.1852,5.584921e-07,2.483383e-05,1.422602e-06
432.1511,5.532831e-07,2.483893e-05,1.421073e-06
436.1538,5.481241e-07,2.484398e-05,1.419566e-06
440.1935,5.430148e-07,2.484898e-05,1.418082e-06
444.2707,5.379545e-07,2.485393e-05,1.41662e-06
448.3856,5.329427e-07,2.485883e-05,1.415179e-06
452.5386,5.279791e-07,2.486367e-05,1.413761e-06
456.7301,5.230629e-07,2.486847e-05,1.412363e-06
460.9604,5.181938e-07,2.487322e-05,1.410986e-06
465.2299,5.133712e-07,2.487792e-05,1.40963e-06
469.539,5.085947e-07,2.488257e-05,1.408294e-06
473.888,5.038639e-07,2.488717e-05,1.406977e-06
478.2772,4.991782e-07,2.489173e-05,1.40568e-06
482.7071,4.945372e-07,2.489624e-05,1.404402e-06
487.178,4.899404e-07,2.49007e-05,1.403143e-06
491.6904,4.853874e-07,2.490512e-05,1.401902e-06
496.2445,4.808777e-07,2.490949e-05,1.400679e-06
500.8408,4.764109e-07,2.491382e-05,1.399474e-06
505.4797,4.719866e-07,2.49181e-05,1.398287e-06
510.1615,4.676043e-07,2.492235e-05,1.397117e-06
514.8867,4.632636e-07,2.492654e-05,1.395964e-06
519.6557,4.589641e-07,2.49307e-05,1.394828e-06
524.4689,4.547054e-07,2.493481e-05,1.393708e-06
529.3266,4.50487e-07,2.493888e-05,1.392605e-06
534.2293,4.463086e-07,2.494291e-05,1.391517e-06
539.1775,4.421697e-07,2.49469e-05,1.390445e-06
544.1714,4.3807e-07,2.495085e-05,1.389388e-06
549.2117,4.340091e-07,2.495476e-05,1.388347e-06
554.2985,4.299865e-07,2.495863e-05,1.38732e-06
559.4326,4.260019e-07,2.496246e-05,1.386308e-06
564.6141,4.22055e-07,2.496626e-05,1.385311e-06
569.8437,4.181453e-07,2.497001e-05,1.384328e-06
575.1217,4.142724e-07,2.497373e-05,1.383359e-06
580.4486,4.104361e-07,2.497741e-05,1.382403e-06
585.8248,4.06636e-07,2.498105e-05,1.381461e-06
591.2509,4.028716e-07,2.498466e-05,1.380533e-06
596.7271,3.991426e-07,2.498823e-05,1.379617e-06
602.2542,3.954488e-07,2.499176e-05,1.378714e-06
607.8323,3.917897e-07,2.499526e-05,1.377824e-06
613.4622,3.881649e-07,2.499872e-05,1.376947e-06
619.1442,3.845743e-07,2.500215e-05,1.376082e-06
624.8788,3.810174e-07,2.500555e-05,1.375229e-06
630.6666,3.774938e-07,2.500891e-05,1.374388e-06
636.5079,3.740034e-07,2.501223e-05,1.373558e-06
642.4034,3.705456e-07,2.501553e-05,1.37274e-06
648.3535,3.671204e-07,2.501879e-05,1.371934e-06
654.3586,3.637272e-07,2.502202e-05,1.371139e-06
660.4194,3.603658e-07,2.502522e-05,1.370354e-06
666.5363,3.570359e-07,2.502838e-05,1.369581e-06
672.7099,3.537372e-07,2.503152e-05,1.368818e-06
678.9407,3.504693e-07,2.503462e-05,1.368065e-06
685.2292,3.472321e-07,2.503769e-05,1.367323e-06
691.5759,3.440251e-07,2.504073e-05,1.366592e-06
697.9814,3.408481e-07,2.504374e-05,1.36587e-06
704.4462,3.377008e-07,2.504672e-05,1.365158e-06
710.9709,3.345829e-07,2.504968e-05,1.364455e-06
717.5561,3.314942e-07,2.50526e-05,1.363763e-06
724.2022,3.284343e-07,2.505549e-05,1.363079e-06
730.9099,3.254029e-07,2.505836e-05,1.362405e-06
737.6797,3.223998e-07,2.50612e-05,1.36174e-06
744.5123,3.194248e-07,2.5064e-05,1.361084e-06
751.4081,3.164775e-07,2.506679e-05,1.360437e-06
758.3678,3.135577e-07,2.506954e-05,1.359799e-06
765.392,3.106651e-07,2.507227e-05,1.359169e-06
772.4811,3.077994e-07,2.507497e-05,1.358548e-06
779.636,3.049605e-07,2.507764e-05,1.357935e-06
786.8572,3.02148e-07,2.508029e-05,1.35733e-06
794.1451,2.993617e-07,2.508291e-05,1.356733e-06
801.5007,2.966013e-07,2.508551e-05,1.356144e-06
808.9244,2.938666e-07,2.508808e-05,1.355563e-06
816.4167,2.911573e-07,2.509062e-05,1.35499e-06
823.9786,2.884733e-07,2.509314e-05,1.354424e-06
831.6104,2.858142e-07,2.509564e-05,1.353866e-06
839.3129,2.831798e-07,2.509811e-05,1.353315e-06
847.0869,2.8057e-07,2.510055e-05,1.352772e-06
854.9327,2.779844e-07,2.510298e-05,1.352235e-06
862.8513,2.754228e-07,2.510538e-05,1.351706e-06
870.8431,2.72885e-07,2.510775e-05,1.351183e-06
878.9091,2.703707e-07,2.51101e-05,1.350668e-06
887.0497,2.678798e-07,2.511243e-05,1.350159e-06
895.2657,2.654121e-07,2.511474e-05,1.349657e-06
903.5579,2.629672e-07,2.511703e-05,1.349161e-06
911.9268,2.60545e-07,2.511929e-05,1.348672e-06
920.3732,2.581453e-07,2.512153e-05,1.348189e-06
928.8979,2.557679e-07,2.512375e-05,1.347712e-06
937.5015,2.534125e-07,2.512594e-05,1.347241e-06
946.1848,2.510789e-07,2.512812e-05,1.346777e-06
954.9485,2.48767e-07,2.513028e-05,1.346319e-06
963.7935,2.464765e-07,2.513241e-05,1.345866e-06
972.7203,2.442072e-07,2.513452e-05,1.345419e-06
981.7299,2.419589e-07,2.513661e-05,1.344978e-06
990.8228,2.397315e-07,2.513868e-05,1.344543e-06
1000,2.375247e-07,2.514074e-05,1.344113e-06


==> graphicsPaper/data/VibePlate_convergence_L2.csv <==
iter,AAA,AAAA
1,11.21484,11.21484
2,0.6718661,0.6587834
3,0.6236969,0.5919797
4,0.6289871,0.5517015
5,0.5437736,0.4780951
6,4.180912,0.4178704
7,0.6234461,0.3908432
8,0.6526254,0.3541573
9,0.9132159,0.3249514
10,3.940442,0.31086
11,28.22463,0.3104124
12,2.347154,0.3065755
13,2.143402,0.3061175
14,0.693399,0.3059017
15,0.8201505,0.2926669
16,1.087246,0.2904045
17,11.77129,0.2903324
18,1.322273,0.1661834
19,0.3296015,0.1489903
20,0.3122908,0.1301205
21,0.3934298,0.1234557
22,0.4036235,0.1090477
23,0.6925119,0.09625295
24,10.69476,0.08663487
25,2.509515,0.07504299
26,0.3441297,0.06366426
27,0.6248083,0.0563085
28,0.3936784,0.05125156
29,0.7767763,0.04628955
30,18.28285,0.04514148
31,0.5854269,0.04512888
32,9.088882,0.04418325
33,0.5651246,0.04418012
34,0.2512909,0.04415557
35,0.3898991,0.04324058
36,0.191461,0.04304158
37,3.70832,0.04294787
38,0.1851314,0.04293826
39,0.906723,0.04293053
40,0.1389185,0.03195493
41,0.03928164,0.02590711
42,0.03375296,0.01843563
43,0.0207581,0.01417722
44,0.1758975,0.01251013
45,0.07992831,0.01057219
46,0.1354928,0.006706402
47,0.01825418,0.006436099
48,0.009219855,0.005919269
49,0.008312978,0.004878096
50,0.042544,0.004352778
51,0.02094958,0.003873928
52,0.008886603,0.003863394
53,0.1887302,0.003567697
54,0.04863823,0.003117285
55,0.02158003,0.001613808
56,0.01898142,0.001557076
57,5.659027,0.001554094
58,0.01374584,0.001535862
59,0.02124465,0.001529238
60,0.006993601,0.00152869


==> graphicsPaper/data/VibePlate_convergence_Linf.csv <==
iter,AAA,AAAA
1,0.9976313,0.9976313
2,0.3653527,0.3707188
3,0.2673582,0.2797055
4,0.2469645,0.2442381
5,0.2366724,0.2316358
6,4.654528,0.2006
7,0.3674022,0.1870143
8,0.3493802,0.1765719
9,0.8927922,0.1284321
10,4.573876,0.1207674
11,38.13378,0.1207674
12,2.107702,0.1207674
13,2.66792,0.1207674
14,0.4932268,0.1207674
15,0.5431883,0.1088709
16,1.110118,0.1088709
17,10.49453,0.1088709
18,0.7998908,0.07402718
19,0.1904861,0.06023916
20,0.1326877,0.05441576
21,0.3315805,0.04677876
22,0.3118272,0.04353855
23,0.5836641,0.04208944
24,14.48668,0.0352266
25,2.82948,0.02435817
26,0.2591351,0.0259359
27,0.6103367,0.02666667
28,0.3486861,0.02466738
29,0.5597374,0.01390158
30,24.79626,0.01346595
31,0.4923052,0.01346595
32,8.990849,0.01346595
33,0.4138209,0.01346595
34,0.1989641,0.01346595
35,0.3589298,0.01346595
36,0.1292167,0.01346595
37,5.022764,0.01346595
38,0.1769153,0.01346595
39,1.206719,0.01346595
40,0.1201933,0.02232746
41,0.02862107,0.01509742
42,0.01549703,0.009091495
43,0.007473199,0.00738188
44,0.2218941,0.005868849
45,0.07237245,0.003956852
46,0.180305,0.002557391
47,0.01774607,0.002385794
48,0.0071033,0.002492762
49,0.004499155,0.001852591
50,0.05633278,0.00269306
51,0.02301286,0.001608831
52,0.003879661,0.001608831
53,0.2147864,0.002354444
54,0.05296336,0.001572366
55,0.01976742,0.0005754869
56,0.01990406,0.0005093861
57,7.678456,0.0005093861
58,0.01348275,0.0005093861
59,0.02510599,0.0005093861
60,0.005246094,0.0005093861


==> graphicsPaper/data/VibePlate_frequencyResponse.csv <==
mu,g,AAA,AAAA
6.283185,4.11669e-06,4.11669e-06,4.122723e-06
12.56637,4.33713e-06,4.3464e-06,4.356319e-06
18.84956,4.786416e-06,4.778807e-06,4.783405e-06
25.13274,5.672264e-06,5.643353e-06,5.637553e-06
31.41593,7.675728e-06,7.689025e-06,7.690825e-06
37.69911,1.464074e-05,1.464074e-05,1.464074e-05
43.9823,9.658802e-05,9.658802e-05,9.658802e-05
50.26548,1.005496e-05,1.005496e-05,1.005503e-05
56.54867,5.483153e-06,5.513205e-06,5.483153e-06
62.83185,4.195618e-06,4.079955e-06,4.202404e-06
69.11504,3.882634e-06,3.8605e-06,3.921537e-06
75.39822,4.110821e-06,4.173718e-06,4.103862e-06
81.68141,4.951108e-06,5.051319e-06,4.85308e-06
87.96459,7.299342e-06,7.257597e-06,7.349729e-06
94.24778,2.058092e-05,2.058092e-05,2.058092e-05
100.531,1.729447e-05,1.729447e-05,1.729447e-05
106.8141,7.87698e-06,8.026008e-06,7.87698e-06
113.0973,1.170756e-05,1.170756e-05,1.170756e-05
119.3805,3.600267e-05,3.600267e-05,3.600267e-05
125.6637,7.196876e-06,7.197514e-06,7.225974e-06
131.9469,4.544675e-06,4.544675e-06,4.405891e-06
138.2301,3.905308e-06,3.906984e-06,3.967235e-06
144.5133,4.043142e-06,4.040593e-06,4.136092e-06
150.7964,4.947029e-06,4.948074e-06,4.913954e-06
157.0796,7.733023e-06,7.733023e-06,7.729712e-06
163.3628,2.661414e-05,2.661414e-05,2.661414e-05
169.646,1.358747e-05,1.358747e-05,1.358747e-05
175.9292,9.576898e-06,9.567548e-06,9.578423e-06
182.2124,1.111309e-05,1.108948e-05,1.111168e-05
188.4956,4.355209e-06,4.361552e-06,4.391481e-06
194.7787,3.257981e-06,3.257981e-06,3.257981e-06
201.0619,3.052447e-06,3.052447e-06,3.052447e-06
207.3451,3.409515e-06,3.405743e-06,3.149398e-06
213.6283,4.982769e-06,4.986022e-06,5.011022e-06
219.9115,2.033553e-05,2.033553e-05,2.033553e-05
226.1947,1.07668e-05,1.07668e-05,1.07668e-05
232.4779,7.894785e-06,7.9355e-06,7.894785e-06
238.761,4.346961e-06,4.353736e-06,4.347896e-06
245.0442,8.209007e-06,8.209007e-06,8.209007e-06
251.3274,8.881471e-06,8.881471e-06,8.881471e-06
257.6106,2.891689e-06,2.891689e-06,2.88839e-06
263.8938,2.429831e-06,1.734536e-06,2.435629e-06
270.177,7.689936e-06,7.769707e-06,7.689936e-06
276.4601,4.599958e-06,4.599958e-06,4.703973e-06
282.7433,3.578686e-06,3.626862e-06,3.475463e-06
289.0265,2.77781e-06,2.77781e-06,2.739107e-06
295.3097,3.14007e-06,3.172495e-06,3.157567e-06
301.5929,2.287868e-07,2.287868e-07,2.287868e-07
307.8761,5.350967e-07,5.434532e-07,6.654775e-07
314.1593,7.068851e-07,7.083797e-07,7.372517e-07
320.4424,8.773361e-07,8.773361e-07,8.426516e-07
326.7256,1.074231e-06,1.075008e-06,1.026532e-06
333.0088,1.334445e-06,1.334445e-06,1.315492e-06
339.292,1.744794e-06,1.73806e-06,1.769e-06
345.5752,2.650694e-06,2.66461e-06,2.649049e-06
351.8584,1.146579e-05,1.146279e-05,1.146579e-05
358.1416,2.391514e-05,2.391514e-05,2.391514e-05
364.4247,8.005733e-06,8.005733e-06,8.005733e-06
370.7079,8.929627e-06,8.929627e-06,8.929627e-06
376.9911,7.763463e-06,7.761715e-06,7.763289e-06
383.2743,1.010324e-05,1.010343e-05,1.010324e-05
389.5575,6.075046e-06,6.075046e-06,6.071421e-06
395.8407,4.826363e-06,4.826363e-06,4.832797e-06
402.1239,7.161047e-06,7.161047e-06,7.157462e-06
408.407,1.441168e-05,1.441182e-05,1.441256e-05
414.6902,1.009184e-05,1.009184e-05,1.009184e-05
420.9734,1.229291e-05,1.229291e-05,1.229291e-05
427.2566,6.30992e-06,6.299381e-06,6.28502e-06
433.5398,4.260211e-06,4.293829e-06,4.318419e-06
439.823,3.535715e-06,3.535715e-06,3.521501e-06
446.1062,3.470877e-06,3.532183e-06,3.436937e-06
452.3893,4.194921e-06,4.246298e-06,4.215693e-06
458.6725,4.903887e-06,4.744793e-06,4.903887e-06
464.9557,3.816915e-06,3.816915e-06,3.843718e-06
471.2389,3.44727e-06,3.233964e-06,3.423258e-06
477.5221,3.673077e-06,3.445704e-06,3.656478e-06
483.8053,4.380767e-06,4.373863e-06,4.395285e-06
490.0884,5.775161e-06,6.028343e-06,5.781957e-06
496.3716,7.965688e-06,7.965688e-06,7.965688e-06
502.6548,8.674131e-06,8.781206e-06,8.677497e-06
508.938,7.156106e-06,7.156106e-06,7.156106e-06
515.2212,6.524134e-06,6.819581e-06,6.557884e-06
521.5044,5.63733e-06,5.351291e-06,5.63733e-06
527.7875,4.48751e-06,4.412364e-06,4.573281e-06
534.0707,3.851807e-06,3.883957e-06,3.849928e-06
540.3539,3.711508e-06,3.735242e-06,3.652488e-06
546.6371,4.022566e-06,4.022566e-06,4.026012e-06
552.9203,4.699213e-06,4.711453e-06,4.762291e-06
559.2035,5.043915e-06,5.043054e-06,5.043915e-06
565.4867,4.377046e-06,4.377046e-06,4.421729e-06
571.7698,3.522822e-06,3.522822e-06,3.564018e-06
578.053,2.947465e-06,2.94501e-06,2.934919e-06
584.3362,2.614492e-06,2.613027e-06,2.568505e-06
590.6194,2.44533e-06,2.44533e-06,2.399753e-06
596.9026,2.394944e-06,2.394315e-06,2.375836e-06
603.1858,2.444847e-06,2.43903e-06,2.464895e-06
609.469,2.593221e-06,2.573712e-06,2.647426e-06
615.7521,2.844117e-06,2.799259e-06,2.907245e-06
622.0353,3.188393e-06,3.113871e-06,3.223463e-06
628.3185,3.596179e-06,3.499033e-06,3.564066e-06
634.6017,4.002227e-06,3.9015e-06,3.883864e-06
640.8849,4.216311e-06,4.223877e-06,4.130848e-06
647.1681,4.166415e-06,4.342302e-06,4.261391e-06
653.4513,4.101175e-06,4.101175e-06,4.256569e-06
659.7344,4.1279e-06,1.313171e-06,4.1279e-06
666.0176,4.044864e-06,4.493479e-06,3.90869e-06
672.3008,3.720522e-06,3.846375e-06,3.638673e-06
678.584,3.314594e-06,3.403513e-06,3.352008e-06
684.8672,2.991559e-06,3.045834e-06,3.072423e-06
691.1504,2.778946e-06,2.752794e-06,2.813713e-06
697.4336,2.617622e-06,2.513421e-06,2.582435e-06
703.7167,2.442821e-06,2.318853e-06,2.380753e-06
709.9999,2.252286e-06,2.161925e-06,2.208681e-06
716.2831,2.0812e-06,2.037383e-06,2.065722e-06
722.5663,1.95214e-06,1.942121e-06,1.95214e-06
728.8495,1.870218e-06,1.875591e-06,1.870218e-06
735.1327,1.834383e-06,1.840532e-06,1.825586e-06
741.4159,1.843614e-06,1.843614e-06,1.827582e-06
747.699,1.896417e-06,1.892828e-06,1.883676e-06
753.9822,1.982183e-06,1.982183e-06,1.979875e-06
760.2654,2.066149e-06,2.067106e-06,2.066149e-06
766.5486,2.102549e-06,2.09784e-06,2.102549e-06
772.8318,2.09702e-06,2.093048e-06,2.107656e-06
779.115,2.103576e-06,2.103576e-06,2.122735e-06
785.3982,2.158582e-06,2.158419e-06,2.174612e-06
791.6813,2.269002e-06,2.266868e-06,2.274812e-06
797.9645,2.427694e-06,2.427694e-06,2.424639e-06
804.2477,2.617959e-06,2.626875e-06,2.6131e-06
810.5309,2.809815e-06,2.829376e-06,2.809815e-06
816.8141,2.959058e-06,2.978625e-06,2.963078e-06
823.0973,3.017763e-06,3.019601e-06,3.017763e-06
829.3804,2.957898e-06,2.936013e-06,2.950044e-06
835.6636,2.795366e-06,2.760481e-06,2.784147e-06
841.9468,2.580258e-06,2.545847e-06,2.570781e-06
848.23,2.360422e-06,2.334141e-06,2.355137e-06
854.5132,2.163275e-06,2.147384e-06,2.163275e-06
860.7964,1.999475e-06,1.992801e-06,2.005067e-06
867.0796,1.871074e-06,1.870181e-06,1.881458e-06
873.3627,1.776756e-06,1.776756e-06,1.789885e-06
879.6459,1.714244e-06,1.709654e-06,1.727154e-06
885.9291,1.681243e-06,1.666935e-06,1.690644e-06
892.2123,1.675571e-06,1.647916e-06,1.678619e-06
898.4955,1.694725e-06,1.653046e-06,1.689962e-06
904.7787,1.734931e-06,1.68309e-06,1.723269e-06
911.0619,1.789749e-06,1.736911e-06,1.774951e-06
917.345,1.848488e-06,1.807026e-06,1.836162e-06
923.6282,1.895603e-06,1.874479e-06,1.889979e-06
929.9114,1.913691e-06,1.910864e-06,1.913691e-06
936.1946,1.89166e-06,1.895338e-06,1.890735e-06
942.4778,1.832407e-06,1.832407e-06,1.824257e-06
948.761,1.751056e-06,1.746015e-06,1.735192e-06
955.0442,1.665458e-06,1.659472e-06,1.646574e-06
961.3273,1.588742e-06,1.585461e-06,1.57241e-06
967.6105,1.527741e-06,1.527741e-06,1.517275e-06
973.8937,1.484606e-06,1.485611e-06,1.480332e-06
980.1769,1.45871e-06,1.456873e-06,1.45871e-06
986.4601,1.447837e-06,1.439162e-06,1.449217e-06
992.7433,1.448728e-06,1.430379e-06,1.448972e-06
999.0265,1.457381e-06,1.428759e-06,1.455541e-06
1005.31,1.469497e-06,1.432805e-06,1.466886e-06
1011.593,1.481281e-06,1.441211e-06,1.481281e-06
1017.876,1.490412e-06,1.452782e-06,1.497238e-06
1024.159,1.496567e-06,1.466392e-06,1.513457e-06
1030.442,1.501035e-06,1.480957e-06,1.528801e-06
1036.726,1.505628e-06,1.495434e-06,1.542282e-06
1043.009,1.511599e-06,1.508839e-06,1.55307e-06
1049.292,1.519103e-06,1.520281e-06,1.560492e-06
1055.575,1.527234e-06,1.529002e-06,1.564045e-06
1061.858,1.534407e-06,1.534407e-06,1.563394e-06
1068.141,1.538749e-06,1.536097e-06,1.558364e-06
1074.425,1.53835e-06,1.533879e-06,1.548934e-06
1080.708,1.531546e-06,1.527757e-06,1.535211e-06
1086.991,1.517486e-06,1.517913e-06,1.517406e-06
1093.274,1.496663e-06,1.504668e-06,1.495811e-06
1099.557,1.47077e-06,1.488447e-06,1.47077e-06
1105.841,1.441812e-06,1.46973e-06,1.44266e-06
1112.124,1.41109e-06,1.449016e-06,1.411876e-06
1118.407,1.378825e-06,1.426797e-06,1.378825e-06
1124.69,1.344621e-06,1.403527e-06,1.343946e-06
1130.973,1.308355e-06,1.379613e-06,1.307734e-06
1137.257,1.270806e-06,1.355407e-06,1.270806e-06
1143.54,1.233632e-06,1.331202e-06,1.233991e-06
1149.823,1.198849e-06,1.307237e-06,1.198454e-06
1156.106,1.168263e-06,1.283697e-06,1.165809e-06
1162.389,1.143143e-06,1.260725e-06,1.138135e-06
1168.672,1.124147e-06,1.238426e-06,1.117726e-06
1174.956,1.111394e-06,1.216869e-06,1.106413e-06
1181.239,1.104572e-06,1.196099e-06,1.104572e-06
1187.522,1.103027e-06,1.176142e-06,1.110418e-06
1193.805,1.105805e-06,1.157005e-06,1.120344e-06
1200.088,1.111694e-06,1.138682e-06,1.1303e-06
1206.372,1.119257e-06,1.12116e-06,1.137226e-06
1212.655,1.126904e-06,1.104417e-06,1.139656e-06
1218.938,1.133033e-06,1.088426e-06,1.137461e-06
1225.221,1.136225e-06,1.073159e-06,1.131277e-06
1231.504,1.135471e-06,1.058585e-06,1.122007e-06
1237.787,1.130343e-06,1.044671e-06,1.110531e-06
1244.071,1.121028e-06,1.031384e-06,1.097589e-06
1250.354,1.108189e-06,1.018693e-06,1.083756e-06
1256.637,1.092714e-06,1.006566e-06,1.069454e-06
1262.92,1.075456e-06,9.949732e-07,1.05499e-06
1269.203,1.057072e-06,9.838848e-07,1.040575e-06
1275.487,1.037996e-06,9.732731e-07,1.026356e-06
1281.77,1.018512e-06,9.631115e-07,1.012431e-06
1288.053,9.988623e-07,9.533748e-07,9.988623e-07
1294.336,9.793406e-07,9.440393e-07,9.856897e-07
1300.619,9.60323e-07,9.350825e-07,9.729341e-07
1306.903,9.42245e-07,9.264834e-07,9.606051e-07
1313.186,9.255447e-07,9.182221e-07,9.487032e-07
1319.469,9.105993e-07,9.102801e-07,9.372237e-07
1325.752,8.97675e-07,9.026397e-07,9.261574e-07
1332.035,8.868964e-07,8.952847e-07,9.154929e-07
1338.318,8.78235e-07,8.881998e-07,9.052169e-07
1344.602,8.715124e-07,8.813705e-07,8.953153e-07
1350.885,8.664154e-07,8.747834e-07,8.857735e-07
1357.168,8.625221e-07,8.68426e-07,8.765766e-07
1363.451,8.593396e-07,8.622862e-07,8.677102e-07
1369.734,8.563532e-07,8.563532e-07,8.591598e-07
1376.018,8.530827e-07,8.506163e-07,8.509115e-07
1382.301,8.491399e-07,8.45066e-07,8.429521e-07
1388.584,8.442724e-07,8.396931e-07,8.352686e-07
1394.867,8.383868e-07,8.34489e-07,8.278489e-07
1401.15,8.315433e-07,8.294455e-07,8.206815e-07
1407.433,8.239257e-07,8.245551e-07,8.13756e-07
1413.717,8.157971e-07,8.198107e-07,8.070629e-07
1420,8.074524e-07,8.152056e-07,8.00595e-07
1426.283,7.991784e-07,8.107334e-07,7.943504e-07
1432.566,7.912233e-07,8.063882e-07,7.883472e-07
1438.849,7.837776e-07,8.021644e-07,7.827955e-07
1445.133,7.769611e-07,7.980566e-07,7.758478e-07
1451.416,7.708188e-07,7.940599e-07,7.708188e-07
1457.699,7.653218e-07,7.901696e-07,7.655435e-07
1463.982,7.603768e-07,7.863812e-07,7.603768e-07
1470.265,7.558432e-07,7.826906e-07,7.553468e-07
1476.549,7.515567e-07,7.790936e-07,7.504563e-07
1482.832,7.473553e-07,7.755866e-07,7.457026e-07
1489.115,7.431046e-07,7.721659e-07,7.410815e-07
1495.398,7.38716e-07,7.688282e-07,7.365884e-07
1501.681,7.341554e-07,7.655702e-07,7.322186e-07
1507.964,7.294407e-07,7.62389e-07,7.279675e-07
1514.248,7.2463e-07,7.592816e-07,7.238305e-07
1520.531,7.198033e-07,7.562454e-07,7.198033e-07
1526.814,7.150423e-07,7.532775e-07,7.158817e-07
1533.097,7.104121e-07,7.503756e-07,7.120619e-07
1539.38,7.059468e-07,7.475374e-07,7.083399e-07
1545.664,7.016413e-07,7.447605e-07,7.047121e-07
1551.947,6.974495e-07,7.420428e-07,7.011752e-07
1558.23,6.932881e-07,7.393823e-07,6.977257e-07
1564.513,6.890457e-07,7.36777e-07,6.943606e-07
1570.796,6.845951e-07,7.342251e-07,6.910768e-07


==> graphicsPaper/data/genericFuns_conv_f1.csv <==
iter,AAA,NLAAA
0,1,1
1,1.086131,0.9989341
2,3.743688,0.5635941
3,1.623659,0.5618219
4,4.972111,0.56148
5,7.000333,0.561339
6,18.23825,0.560826
7,1.351504,0.5608135
8,10.37822,0.5606897
9,0.7324694,0.5559475
10,7.040743,0.3975909
11,0.5392642,0.380863
12,14.19658,0.3794539
13,0.4768601,0.3788577
14,0.1357178,0.341101
15,0.1189847,0.1089627
16,4.952056,0.1082818
17,76.17143,0.1079518
18,0.919932,0.08663466
19,1.996124,0.08105414
20,0.6478593,0.08054623
21,0.05901433,0.08042659
22,0.03735477,0.03687067
23,0.5576112,0.03016023
24,0.05354359,0.02965875
25,0.8127603,0.008964487
26,0.02538612,0.008818592
27,0.2135519,0.008816387
28,0.1768032,0.008813756
29,0.04985698,0.008812127
30,0.08154643,0.00881137
31,0.02329003,0.008584725
32,0.04666122,0.006456269
33,0.01126787,0.006363089
34,0.08604592,0.004206735
35,0.05784359,0.004064147
36,0.005789086,0.002374671
37,0.06826037,0.001721817
38,0.01716452,0.00169578
39,0.004257431,0.00169247
40,0.03920085,0.001689625
41,0.07072722,0.001688761
42,0.002258038,0.0005277479
43,0.00207268,0.0004573521
44,0.03615861,0.0003196454
45,0.003802805,0.0003052167
46,0.05812318,0.0002532172
47,0.001378206,0.0002322335
48,0.001046388,0.0002261432
49,0.002065497,0.0002216959


==> graphicsPaper/data/genericFuns_conv_f2.csv <==
iter,AAA,NLAAA
0,1,1
1,24.91447,0.9985064
2,1.374082,0.9978735
3,4.510229,0.9975842
4,1.230869,0.6338874
5,4.566922,0.4588668
6,34.58497,0.4203517
7,11.42374,0.4192878
8,18.96904,0.4188699
9,5.772606,0.3698134
10,18.74124,0.3685822
11,10.21635,0.3676412
12,0.125811,0.1118623
13,0.1498242,0.1113414
14,3.986004,0.1021432
15,0.7076332,0.1014944
16,20.7388,0.08714775
17,5.622063,0.08664796
18,2.678216,0.07635491
19,12.36465,0.07591563
20,0.6140237,0.05333528
21,4.413998,0.05298954
22,1.38463,0.05280979
23,8.744422,0.05269568
24,0.6600857,0.05263043
25,1.842476,0.05262456
26,2.439861,0.05261454
27,1.684245,0.05259943
28,1.706257,0.05258697
29,0.443017,0.05256633
30,3.012666,0.05253186
31,0.18457,0.05253014
32,0.3198473,0.05231819
33,0.07351476,0.02708666
34,0.04628213,0.01932842
35,0.05229093,0.01895583
36,0.5468788,0.01893991
37,0.3669257,0.01891327
38,0.1974813,0.01856092
39,0.1688432,0.01409584
40,0.7874451,0.01353024
41,0.0606927,0.01070492
42,0.03409149,0.008314555
43,0.04782562,0.007658534
44,0.06660769,0.007532145
45,0.0160435,0.007439225
46,0.2062063,0.007063828
47,0.04048287,0.006624728
48,1.123727,0.006530521
49,1.643456,0.006339872


==> graphicsPaper/data/genericFuns_eval_f1.csv <==
mu,g,AAA,NLAAA
-1,3.67394e-16,0.01001355,3.67394e-16
-0.997998,0.0188673,0.02750962,0.01889961
-0.995996,0.03772789,0.04513522,0.03778581
-0.993994,0.05657505,0.06287488,0.0566526
-0.991992,0.07540207,0.08071337,0.07549397
-0.98999,0.09420224,0.09863579,0.09430385
-0.987988,0.1129689,0.1166275,0.1130761
-0.985986,0.1316953,0.1346743,0.1318047
-0.983984,0.1503748,0.1527621,0.1504834
-0.981982,0.1690008,0.1708772,0.1691061
-0.97998,0.1875667,0.1890064,0.1876664
-0.977978,0.2060657,0.2071366,0.2061583
-0.975976,0.2244914,0.225255,0.2245755
-0.973974,0.2428372,0.2433494,0.2429118
-0.971972,0.2610965,0.2614076,0.2611609
-0.96997,0.2792629,0.2794181,0.2793165
-0.967968,0.2973298,0.2973692,0.2973725
-0.965966,0.3152909,0.3152501,0.3153226
-0.963964,0.3331398,0.33305,0.3331606
-0.961962,0.35087,0.3507584,0.3508803
-0.95996,0.3684754,0.3683652,0.3684755
-0.957958,0.3859496,0.3858606,0.38594
-0.955956,0.4032863,0.4032351,0.4032677
-0.953954,0.4204795,0.4204795,0.4204526
-0.951952,0.437523,0.4375849,0.4374884
-0.9499499,0.4544107,0.4545427,0.4543693
-0.9479479,0.4711367,0.4713446,0.4710892
-0.9459459,0.4876949,0.4879825,0.4876421
-0.9439439,0.5040796,0.5044485,0.5040222
-0.9419419,0.5202847,0.5207352,0.5202237
-0.9399399,0.5363047,0.5368354,0.5362407
-0.9379379,0.5521336,0.5527419,0.5520675
-0.9359359,0.5677661,0.5684481,0.5676985
-0.9339339,0.5831964,0.5839474,0.5831279
-0.9319319,0.5984191,0.5992334,0.5983504
-0.9299299,0.6134287,0.6143001,0.6133604
-0.9279279,0.62822,0.6291417,0.6281525
-0.9259259,0.6427876,0.6437525,0.6427215
-0.9239239,0.6571264,0.6581269,0.657062
-0.9219219,0.6712312,0.6722597,0.6711689
-0.9199199,0.6850971,0.686146,0.6850373
-0.9179179,0.6987191,0.6997806,0.6986619
-0.9159159,0.7120923,0.7131591,0.712038
-0.9139139,0.725212,0.7262767,0.7251608
-0.9119119,0.7380735,0.7391291,0.7380255
-0.9099099,0.7506723,0.751712,0.7506275
-0.9079079,0.7630038,0.7640213,0.7629623
-0.9059059,0.7750638,0.7760532,0.7750254
-0.9039039,0.7868477,0.7878037,0.7868126
-0.9019019,0.7983515,0.7992693,0.7983196
-0.8998999,0.8095711,0.8104462,0.8095423
-0.8978979,0.8205026,0.8213312,0.8204767
-0.8958959,0.8311419,0.8319209,0.8311188
-0.8938939,0.8414853,0.8422121,0.8414649
-0.8918919,0.8515291,0.8522017,0.8515112
-0.8898899,0.8612698,0.8618867,0.8612542
-0.8878879,0.8707039,0.8712642,0.8706904
-0.8858859,0.879828,0.8803315,0.8798165
-0.8838839,0.8886389,0.8890857,0.8886291
-0.8818819,0.8971334,0.8975244,0.8971252
-0.8798799,0.9053085,0.9056449,0.9053017
-0.8778779,0.9131613,0.9134449,0.9131558
-0.8758759,0.920689,0.9209219,0.9206846
-0.8738739,0.927889,0.9280738,0.9278855
-0.8718719,0.9347587,0.9348982,0.9347559
-0.8698699,0.9412955,0.9413931,0.9412934
-0.8678679,0.9474972,0.9475564,0.9474957
-0.8658659,0.9533617,0.9533862,0.9533606
-0.8638639,0.9588867,0.9588806,0.958886
-0.8618619,0.9640703,0.9640377,0.9640698
-0.8598599,0.9689108,0.9688557,0.9689105
-0.8578579,0.9734063,0.9733331,0.9734061
-0.8558559,0.9775552,0.9774683,0.9775552
-0.8538539,0.9813562,0.9812595,0.9813562
-0.8518519,0.9848077,0.9847056,0.9848078
-0.8498498,0.9879087,0.9878051,0.9879088
-0.8478478,0.990658,0.9905567,0.990658
-0.8458458,0.9930546,0.9929592,0.9930546
-0.8438438,0.9950976,0.9950116,0.9950977
-0.8418418,0.9967864,0.9967128,0.9967865
-0.8398398,0.9981204,0.9980619,0.9981204
-0.8378378,0.999099,0.9990581,0.999099
-0.8358358,0.9997219,0.9997006,0.9997219
-0.8338338,0.9999889,0.9999889,0.9999889
-0.8318318,0.9998999,0.9999224,0.9998999
-0.8298298,0.9994549,0.9995008,0.9994549
-0.8278278,0.9986541,0.9987237,0.9986541
-0.8258258,0.9974978,0.9975911,0.9974978
-0.8238238,0.9959863,0.9961029,0.9959863
-0.8218218,0.9941204,0.9942592,0.9941203
-0.8198198,0.9919004,0.9920604,0.9919003
-0.8178178,0.9893274,0.9895067,0.9893272
-0.8158158,0.9864022,0.9865988,0.9864019
-0.8138138,0.9831257,0.9833373,0.9831253
-0.8118118,0.9794993,0.9797231,0.9794988
-0.8098098,0.9755242,0.9757574,0.9755235
-0.8078078,0.9712018,0.9714411,0.971201
-0.8058058,0.9665336,0.9667759,0.9665326
-0.8038038,0.9615213,0.9617632,0.9615203
-0.8018018,0.9561667,0.9564047,0.9561656
-0.7997998,0.9504718,0.9507026,0.9504704
-0.7977978,0.9444384,0.9446588,0.944437
-0.7957958,0.9380688,0.9382758,0.9380673
-0.7937938,0.9313653,0.9315559,0.9313637
-0.7917918,0.9243302,0.9245021,0.9243286
-0.7897898,0.916966,0.9171171,0.9169645
-0.7877878,0.9092754,0.9094042,0.9092739
-0.7857858,0.901261,0.9013666,0.9012597
-0.7837838,0.8929259,0.8930079,0.8929247
-0.7817818,0.8842728,0.8843316,0.8842718
-0.7797798,0.8753049,0.8753418,0.8753042
-0.7777778,0.8660254,0.8660424,0.8660249
-0.7757758,0.8564376,0.8564376,0.8564374
-0.7737738,0.8465449,0.8465317,0.8465449
-0.7717718,0.8363508,0.8363292,0.836351
-0.7697698,0.825859,0.8258346,0.8258592
-0.7677678,0.8150731,0.8150526,0.8150734
-0.7657658,0.8039972,0.8039879,0.8039972
-0.7637638,0.7926349,0.7926453,0.7926345
-0.7617618,0.7809905,0.7810295,0.7809893
-0.7597598,0.769068,0.7691453,0.7690659
-0.7577578,0.7568718,0.7569973,0.7568683
-0.7557558,0.744406,0.7445903,0.7444009
-0.7537538,0.7316753,0.7319286,0.7316681
-0.7517518,0.7186841,0.7190168,0.7186742
-0.7497497,0.7054371,0.7058588,0.7054242
-0.7477477,0.6919389,0.6924588,0.6919226
-0.7457457,0.6781943,0.6788204,0.6781743
-0.7437437,0.6642084,0.6649469,0.6641843
-0.7417417,0.6499859,0.6508415,0.6499577
-0.7397397,0.6355321,0.6365069,0.6354996
-0.7377377,0.620852,0.6219456,0.6208155
-0.7357357,0.6059509,0.6071597,0.6059107
-0.7337337,0.590834,0.5921509,0.5907907
-0.7317317,0.5755069,0.5769209,0.5754614
-0.7297297,0.5599748,0.561471,0.5599284
-0.7277277,0.5442433,0.5458023,0.5441976
-0.7257257,0.5283182,0.5299161,0.5282748
-0.7237237,0.5122049,0.5138139,0.5121659
-0.7217217,0.4959093,0.4974975,0.4958769
-0.7197197,0.4794372,0.4809694,0.4794135
-0.7177177,0.4627943,0.4642329,0.4627816
-0.7157157,0.4459867,0.4472928,0.4459867
-0.7137137,0.4290203,0.4301555,0.4290343
-0.7117117,0.4119012,0.4128294,0.4119296
-0.7097097,0.3946355,0.3953252,0.3946775
-0.7077077,0.3772293,0.3776568,0.377283
-0.7057057,0.3596887,0.3598407,0.3597507
-0.7037037,0.3420202,0.3418969,0.3420853
-0.7017017,0.3242298,0.3238481,0.3242918
-0.6996997,0.306324,0.3057196,0.3063755
-0.6976977,0.2883092,0.2875378,0.2883427
-0.6956957,0.2701917,0.2693286,0.270201
-0.6936937,0.2519781,0.2511142,0.2519596
-0.6916917,0.2336747,0.2329098,0.2336292
-0.6896897,0.2152881,0.2147182,0.2152219
-0.6876877,0.1968249,0.1965246,0.1967503
-0.6856857,0.1782917,0.1782917,0.1782245
-0.6836837,0.1596949,0.1599583,0.1596502
-0.6816817,0.1410413,0.141448,0.141025
-0.6796797,0.1223375,0.1226962,0.1223397
-0.6776777,0.1035902,0.103711,0.1035902
-0.6756757,0.08480593,0.08466922,0.08480593
-0.6736737,0.06599149,0.06599149,0.06607696
-0.6716717,0.04715357,0.04810563,0.04743736
-0.6696697,0.02829886,0.02994579,0.02829886
-0.6676677,0.009434072,0.009434072,0.009434072
-0.6656657,0.009434072,0.01155846,0.009434072
-0.6636637,0.02829886,0.0295598,0.02829886
-0.6616617,0.04715357,0.04736127,0.04736437
-0.6596597,0.06599149,0.06576794,0.06599149
-0.6576577,0.08480593,0.08480593,0.084769
-0.6556557,0.1035902,0.1040397,0.1036147
-0.6536537,0.1223375,0.1231598,0.1224082
-0.6516517,0.1410413,0.1420425,0.1411114
-0.6496496,0.1596949,0.1606806,0.1597322
-0.6476476,0.1782917,0.1791174,0.1782875
-0.6456456,0.1968249,0.1974069,0.1967876
-0.6436436,0.2152881,0.2155953,0.2152332
-0.6416416,0.2336747,0.2337145,0.233618
-0.6396396,0.2519781,0.2517827,0.2519317
-0.6376376,0.2701917,0.2698064,0.2701629
-0.6356356,0.2883092,0.2877834,0.2883005
-0.6336336,0.306324,0.305706,0.3063344
-0.6316316,0.3242298,0.3235628,0.3242558
-0.6296296,0.3420202,0.3413405,0.342057
-0.6276276,0.3596887,0.3590254,0.3597314
-0.6256256,0.3772293,0.3766038,0.377273
-0.6236236,0.3946355,0.3940628,0.3946762
-0.6216216,0.4119012,0.4113905,0.4119359
-0.6196196,0.4290203,0.4285757,0.4290467
-0.6176176,0.4459867,0.4456086,0.4460035
-0.6156156,0.4627943,0.4624803,0.462801
-0.6136136,0.4794372,0.4791827,0.4794341
-0.6116116,0.4959093,0.4957086,0.4958972
-0.6096096,0.5122049,0.5120512,0.5121849
-0.6076076,0.5283182,0.5282046,0.5282917
-0.6056056,0.5442433,0.544163,0.5442119
-0.6036036,0.5599748,0.5599212,0.55994
-0.6016016,0.5755069,0.575474,0.5754704
-0.5995996,0.590834,0.5908166,0.5907973
-0.5975976,0.6059509,0.6059443,0.6059153
-0.5955956,0.620852,0.6208523,0.6208189
-0.5935936,0.6355321,0.6355361,0.6355024
-0.5915916,0.6499859,0.6499912,0.6499606
-0.5895896,0.6642084,0.6642131,0.6641882
-0.5875876,0.6781943,0.6781971,0.6781799
-0.5855856,0.6919389,0.6919389,0.6919304
-0.5835836,0.7054371,0.7054339,0.7054348
-0.5815816,0.7186841,0.7186777,0.7186881
-0.5795796,0.7316753,0.7316658,0.7316855
-0.5775776,0.744406,0.7443938,0.7444221
-0.5755756,0.7568718,0.7568573,0.7568933
-0.5735736,0.769068,0.7690519,0.7690945
-0.5715716,0.7809905,0.7809734,0.7810214
-0.5695696,0.7926349,0.7926175,0.7926696
-0.5675676,0.8039972,0.80398,0.8040348
-0.5655656,0.8150731,0.8150568,0.8151131
-0.5635636,0.825859,0.8258439,0.8259003
-0.5615616,0.8363508,0.8363374,0.8363926
-0.5595596,0.8465449,0.8465335,0.8465863
-0.5575576,0.8564376,0.8564284,0.8564777
-0.5555556,0.8660254,0.8660186,0.8660635
-0.5535536,0.8753049,0.8753004,0.87534
-0.5515516,0.8842728,0.8842706,0.8843042
-0.5495495,0.8929259,0.8929259,0.8929529
-0.5475475,0.901261,0.901263,0.901283
-0.5455455,0.9092754,0.9092791,0.9092917
-0.5435435,0.916966,0.9169712,0.9169763
-0.5415415,0.9243302,0.9243365,0.924334
-0.5395395,0.9313653,0.9313725,0.9313624
-0.5375375,0.9380688,0.9380765,0.938059
-0.5355355,0.9444384,0.9444463,0.9444217
-0.5335335,0.9504718,0.9504794,0.9504482
-0.5315315,0.9561667,0.956174,0.9561365
-0.5295295,0.9615213,0.9615279,0.9614848
-0.5275275,0.9665336,0.9665393,0.9664912
-0.5255255,0.9712018,0.9712065,0.9711541
-0.5235235,0.9755242,0.9755277,0.9754719
-0.5215215,0.9794993,0.9795016,0.9794431
-0.5195195,0.9831257,0.9831267,0.9830666
-0.5175175,0.9864022,0.9864018,0.9863409
-0.5155155,0.9893274,0.9893258,0.989265
-0.5135135,0.9919004,0.9918976,0.991838
-0.5115115,0.9941204,0.9941165,0.994059
-0.5095095,0.9959863,0.9959816,0.9959271
-0.5075075,0.9974978,0.9974923,0.9974418
-0.5055055,0.9986541,0.9986481,0.9986024
-0.5035035,0.9994549,0.9994485,0.9994085
-0.5015015,0.9998999,0.9998933,0.9998598
-0.4994995,0.9999889,0.9999824,0.9999561
-0.4974975,0.9997219,0.9997156,0.9996973
-0.4954955,0.999099,0.9990932,0.9990832
-0.4934935,0.9981204,0.9981151,0.9981141
-0.4914915,0.9967864,0.9967819,0.9967901
-0.4894895,0.9950976,0.9950939,0.9951116
-0.4874875,0.9930546,0.9930518,0.993079
-0.4854855,0.990658,0.9906561,0.9906929
-0.4834835,0.9879087,0.9879078,0.9879538
-0.4814815,0.9848077,0.9848077,0.9848627
-0.4794795,0.9813562,0.981357,0.9814205
-0.4774775,0.9775552,0.9775569,0.9776281
-0.4754755,0.9734063,0.9734085,0.9734868
-0.4734735,0.9689108,0.9689136,0.9689978
-0.4714715,0.9640703,0.9640734,0.9641625
-0.4694695,0.9588867,0.95889,0.9589826
-0.4674675,0.9533617,0.9533649,0.9534598
-0.4654655,0.9474972,0.9475003,0.9475958
-0.4634635,0.9412955,0.9412981,0.9413927
-0.4614615,0.9347587,0.9347608,0.9348526
-0.4594595,0.927889,0.9278905,0.9279777
-0.4574575,0.920689,0.9206898,0.9207707
-0.4554555,0.9131613,0.9131613,0.9132339
-0.4534535,0.9053085,0.9053077,0.9053703
-0.4514515,0.8971334,0.8971319,0.8971826
-0.4494494,0.8886389,0.8886368,0.888674
-0.4474474,0.879828,0.8798254,0.8798476
-0.4454454,0.8707039,0.8707011,0.8707069
-0.4434434,0.8612698,0.861267,0.8612553
-0.4414414,0.8515291,0.8515267,0.8514967
-0.4394394,0.8414853,0.8414835,0.8414347
-0.4374374,0.8311419,0.8311412,0.8310733
-0.4354354,0.8205026,0.8205033,0.8204168
-0.4334334,0.8095711,0.8095737,0.8094692
-0.4314314,0.7983515,0.7983562,0.7982351
-0.4294294,0.7868477,0.7868548,0.7867187
-0.4274274,0.7750638,0.7750735,0.7749247
-0.4254254,0.7630038,0.7630163,0.7628577
-0.4234234,0.7506723,0.7506875,0.7505226
-0.4214214,0.7380735,0.7380913,0.7379239
-0.4194194,0.725212,0.7252321,0.7250664
-0.4174174,0.7120923,0.7121142,0.7119551
-0.4154154,0.6987191,0.6987421,0.6985946
-0.4134134,0.6850971,0.6851204,0.6849898
-0.4114114,0.6712312,0.6712537,0.6711454
-0.4094094,0.6571264,0.657147,0.6570659
-0.4074074,0.6427876,0.642805,0.642756
-0.4054054,0.62822,0.6282328,0.6282202
-0.4034034,0.6134287,0.6134357,0.6134626
-0.4014014,0.5984191,0.5984191,0.5984877
-0.3993994,0.5831964,0.5831885,0.5832993
-0.3973974,0.5677661,0.5677498,0.5679016
-0.3953954,0.5521336,0.5521089,0.5522985
-0.3933934,0.5363047,0.5362722,0.5364938
-0.3913914,0.5202847,0.520246,0.5204915
-0.3893894,0.5040796,0.504037,0.5042955
-0.3873874,0.4876949,0.4876521,0.48791
-0.3853854,0.4711367,0.471098,0.4713396
-0.3833834,0.4544107,0.4543817,0.4545892
-0.3813814,0.437523,0.43751,0.4376646
-0.3793794,0.4204795,0.4204894,0.4205723
-0.3773774,0.4032863,0.4033257,0.4033198
-0.3753754,0.3859496,0.3860245,0.385916
-0.3733734,0.3684754,0.3685901,0.3683711
-0.3713714,0.35087,0.3510258,0.3506968
-0.3693694,0.3331398,0.3333338,0.3329062
-0.3673674,0.3152909,0.3155153,0.3150135
-0.3653654,0.2973298,0.2975704,0.2970335
-0.3633634,0.2792629,0.2794996,0.2789805
-0.3613614,0.2610965,0.2613045,0.2608667
-0.3593594,0.2428372,0.2429907,0.2427001
-0.3573574,0.2244914,0.2245703,0.2244819
-0.3553554,0.2060657,0.2060657,0.206203
-0.3533534,0.1875667,0.1875134,0.1878422
-0.3513514,0.1690008,0.1689647,0.1693657
-0.3493493,0.1503748,0.1504805,0.1507341
-0.3473473,0.1316953,0.1321111,0.13192
-0.3453453,0.1129689,0.1138492,0.112944
-0.3433433,0.09420224,0.0955448,0.09392392
-0.3413413,0.07540207,0.0768002,0.07508754
-0.3393393,0.05657505,0.05703335,0.05657505
-0.3373373,0.03772789,0.03643289,0.03772789
-0.3353353,0.0188673,0.0188673,0.01831951
-0.3333333,1.224647e-16,1.224647e-16,1.224647e-16
-0.3313313,0.0188673,0.01956273,0.0188673
-0.3293293,0.03772789,0.0367661,0.03790429
-0.3273273,0.05657505,0.05611457,0.05657505
-0.3253253,0.07540207,0.07534671,0.07530125
-0.3233233,0.09420224,0.09420224,0.09414141
-0.3213213,0.1129689,0.112862,0.1129689
-0.3193193,0.1316953,0.1314723,0.1316953
-0.3173173,0.1503748,0.15009,0.1503
-0.3153153,0.1690008,0.1687155,0.1688016
-0.3133133,0.1875667,0.1873255,0.1872297
-0.3113113,0.2060657,0.2058919,0.2056092
-0.3093093,0.2244914,0.2243903,0.2239541
-0.3073073,0.2428372,0.2428022,0.2422668
-0.3053053,0.2610965,0.2611146,0.2605412
-0.3033033,0.2792629,0.279319,0.2787648
-0.3013013,0.2973298,0.2974094,0.2969215
-0.2992993,0.3152909,0.3153816,0.3149942
-0.2972973,0.3331398,0.333232,0.3329658
-0.2952953,0.35087,0.3509571,0.3508204
-0.2932933,0.3684754,0.368553,0.3685438
-0.2912913,0.3859496,0.3860156,0.3861237
-0.2892893,0.4032863,0.4033402,0.4035497
-0.2872873,0.4204795,0.4205216,0.4208131
-0.2852853,0.437523,0.4375547,0.4379067
-0.2832833,0.4544107,0.4544335,0.4548247
-0.2812813,0.4711367,0.4711523,0.4715621
-0.2792793,0.4876949,0.4877049,0.4881148
-0.2772773,0.5040796,0.5040855,0.5044791
-0.2752753,0.5202847,0.5202879,0.5206517
-0.2732733,0.5363047,0.536306,0.5366293
-0.2712713,0.5521336,0.5521341,0.5524089
-0.2692693,0.5677661,0.5677661,0.5679874
-0.2672673,0.5831964,0.5831964,0.5833613
-0.2652653,0.5984191,0.5984192,0.5985271
-0.2632633,0.6134287,0.6134292,0.6134813
-0.2612613,0.62822,0.6282207,0.62822
-0.2592593,0.6427876,0.6427885,0.642739
-0.2572573,0.6571264,0.6571274,0.6570341
-0.2552553,0.6712312,0.6712323,0.6711007
-0.2532533,0.6850971,0.6850981,0.6849344
-0.2512513,0.6987191,0.6987199,0.6985303
-0.2492492,0.7120923,0.7120928,0.7118835
-0.2472472,0.725212,0.7252123,0.7249892
-0.2452452,0.7380735,0.7380735,0.7378423
-0.2432432,0.7506723,0.750672,0.7504379
-0.2412412,0.7630038,0.7630033,0.762771
-0.2392392,0.7750638,0.775063,0.7748367
-0.2372372,0.7868477,0.7868468,0.78663
-0.2352352,0.7983515,0.7983506,0.7981461
-0.2332332,0.8095711,0.8095702,0.8093804
-0.2312312,0.8205026,0.8205016,0.8203282
-0.2292292,0.8311419,0.8311411,0.8309851
-0.2272272,0.8414853,0.8414845,0.8413467
-0.2252252,0.8515291,0.8515286,0.8514088
-0.2232232,0.8612698,0.8612694,0.8611674
-0.2212212,0.8707039,0.8707036,0.8706187
-0.2192192,0.879828,0.8798279,0.879759
-0.2172172,0.8886389,0.8886389,0.8885846
-0.2152152,0.8971334,0.8971335,0.8970923
-0.2132132,0.9053085,0.9053086,0.9052789
-0.2112112,0.9131613,0.9131614,0.9131413
-0.2092092,0.920689,0.920689,0.9206768
-0.2072072,0.927889,0.9278889,0.9278826
-0.2052052,0.9347587,0.9347584,0.9347563
-0.2032032,0.9412955,0.9412949,0.9412955
-0.2012012,0.9474972,0.9474964,0.947498
-0.1991992,0.9533617,0.9533605,0.9533619
-0.1971972,0.9588867,0.9588851,0.9588851
-0.1951952,0.9640703,0.9640684,0.964066
-0.1931932,0.9689108,0.9689084,0.9689029
-0.1911912,0.9734063,0.9734036,0.9733945
-0.1891892,0.9775552,0.9775522,0.9775393
-0.1871872,0.9813562,0.9813527,0.9813361
-0.1851852,0.9848077,0.984804,0.9847839
-0.1831832,0.9879087,0.9879048,0.9878817
-0.1811812,0.990658,0.9906539,0.9906285
-0.1791792,0.9930546,0.9930503,0.9930237
-0.1771772,0.9950976,0.9950933,0.9950666
-0.1751752,0.9967864,0.9967821,0.9967565
-0.1731732,0.9981204,0.9981161,0.9980931
-0.1711712,0.999099,0.9990949,0.9990759
-0.1691692,0.9997219,0.999718,0.9997048
-0.1671672,0.9999889,0.9999853,0.9999795
-0.1651652,0.9998999,0.9998966,0.9998999
-0.1631632,0.9994549,0.999452,0.999466
-0.1611612,0.9986541,0.9986516,0.9986779
-0.1591592,0.9974978,0.9974956,0.9975358
-0.1571572,0.9959863,0.9959846,0.9960399
-0.1551552,0.9941204,0.9941189,0.9941906
-0.1531532,0.9919004,0.9918993,0.9919884
-0.1511512,0.9893274,0.9893266,0.9894338
-0.1491491,0.9864022,0.9864016,0.9865275
-0.1471471,0.9831257,0.9831254,0.9832701
-0.1451451,0.9794993,0.9794991,0.9796627
-0.1431431,0.9755242,0.9755241,0.975706
-0.1411411,0.9712018,0.9712017,0.9714013
-0.1391391,0.9665336,0.9665336,0.9667497
-0.1371371,0.9615213,0.9615213,0.9617525
-0.1351351,0.9561667,0.9561667,0.9564112
-0.1331331,0.9504718,0.9504717,0.9507273
-0.1311311,0.9444384,0.9444383,0.9447027
-0.1291291,0.9380688,0.9380688,0.9383392
-0.1271271,0.9313653,0.9313654,0.9316387
-0.1251251,0.9243302,0.9243305,0.9246035
-0.1231231,0.916966,0.9169667,0.9172359
-0.1211211,0.9092754,0.9092767,0.9095384
-0.1191191,0.901261,0.901263,0.9015138
-0.1171171,0.8929259,0.8929287,0.8931647
-0.1151151,0.8842728,0.8842767,0.8844943
-0.1131131,0.8753049,0.8753102,0.8755058
-0.1111111,0.8660254,0.8660322,0.8662025
-0.1091091,0.8564376,0.8564462,0.8565881
-0.1071071,0.8465449,0.8465554,0.8466663
-0.1051051,0.8363508,0.8363634,0.836441
-0.1031031,0.825859,0.8258737,0.8259164
-0.1011011,0.8150731,0.8150899,0.8150967
-0.0990991,0.8039972,0.804016,0.8039865
-0.0970971,0.7926349,0.7926556,0.7925902
-0.0950951,0.7809905,0.7810128,0.7809127
-0.09309309,0.769068,0.7690915,0.7689589
-0.09109109,0.7568718,0.7568958,0.7567337
-0.08908909,0.744406,0.7444302,0.7442424
-0.08708709,0.7316753,0.7316987,0.73149
-0.08508509,0.7186841,0.718706,0.7184817
-0.08308309,0.7054371,0.7054564,0.705223
-0.08108108,0.6919389,0.6919549,0.691719
-0.07907908,0.6781943,0.6782061,0.6779749
-0.07707708,0.6642084,0.6642151,0.663996
-0.07507508,0.6499859,0.6499872,0.6497874
-0.07307307,0.6355321,0.6355277,0.6353539
-0.07107107,0.620852,0.6208421,0.6207004
-0.06906907,0.6059509,0.6059362,0.6058316
-0.06706706,0.590834,0.590816,0.590752
-0.06506506,0.5755069,0.5754876,0.5754657
-0.06306306,0.5599748,0.5599575,0.5599768
-0.06106106,0.5442433,0.5442322,0.5442891
-0.05905906,0.5283182,0.5283182,0.5284063
-0.05705706,0.5122049,0.5122222,0.5123319
-0.05505506,0.4959093,0.4959506,0.4960694
-0.05305305,0.4794372,0.4795099,0.4796224
-0.05105105,0.4627943,0.4629056,0.4629945
-0.04904905,0.4459867,0.446143,0.44619
-0.04704705,0.4290203,0.429226,0.4292133
-0.04504504,0.4119012,0.4121574,0.4120699
-0.04304304,0.3946355,0.3949383,0.3947663
-0.04104104,0.3772293,0.3775674,0.3773101
-0.03903904,0.3596887,0.3600413,0.3597105
-0.03703704,0.3420202,0.342354,0.3419784
-0.03503504,0.3242298,0.3244968,0.3241261
-0.03303303,0.306324,0.3064595,0.3061676
-0.03103103,0.2883092,0.2882313,0.2881175
-0.02902903,0.2701917,0.2698036,0.2699904
-0.02702703,0.2519781,0.2511745,0.2517991
-0.02502503,0.2336747,0.2323544,0.2335526
-0.02302302,0.2152881,0.2133759,0.2152532
-0.02102102,0.1968249,0.1943042,0.1968937
-0.01901902,0.1782917,0.1752512,0.1784556
-0.01701702,0.1596949,0.1563874,0.1599103
-0.01501502,0.1410413,0.1379494,0.1412275
-0.01301301,0.1223375,0.120236,0.1223956
-0.01101101,0.1035902,0.1036022,0.1034581
-0.009009009,0.08480593,0.08863573,0.08455252
-0.007007007,0.06599149,0.08215433,0.06588631
-0.005005005,0.04715357,0.0453288,0.04744926
-0.003003003,0.02829886,0.02829886,0.02829886
-0.001001001,0.009434072,0.009434072,0.009434072
0.001001001,0.009434072,0.009434072,0.009434072
0.003003003,0.02829886,0.02738545,0.02829886
0.005005005,0.04715357,0.04822341,0.0475479
0.007007007,0.06599149,0.0676482,0.0660117
0.009009009,0.08480593,0.08611494,0.08461091
0.01101101,0.1035902,0.1043032,0.1034231
0.01301301,0.1223375,0.1225314,0.122295
0.01501502,0.1410413,0.1408869,0.1411081
0.01701702,0.1596949,0.1593547,0.1598134
0.01901902,0.1782917,0.177887,0.1784064
0.02102102,0.1968249,0.1964326,0.1969004
0.02302302,0.2152881,0.2149492,0.215311
0.02502503,0.2336747,0.233405,0.2336484
0.02702703,0.2519781,0.2517776,0.2519162
0.02902903,0.2701917,0.2700522,0.2701119
0.03103103,0.2883092,0.2882186,0.2882285
0.03303303,0.306324,0.3062698,0.3062566
0.03503504,0.3242298,0.3242007,0.3241853
0.03703704,0.3420202,0.3420069,0.3420034
0.03903904,0.3596887,0.3596843,0.3597006
0.04104104,0.3772293,0.3772286,0.3772672
0.04304304,0.3946355,0.3946355,0.3946943
0.04504504,0.4119012,0.4119,0.4119742
0.04704705,0.4290203,0.4290171,0.4291002
0.04904905,0.4459867,0.4459814,0.4460661
0.05105105,0.4627943,0.4627872,0.4628665
0.05305305,0.4794372,0.4794289,0.4794964
0.05505506,0.4959093,0.4959005,0.4959512
0.05705706,0.5122049,0.5121961,0.5122263
0.05905906,0.5283182,0.52831,0.5283175
0.06106106,0.5442433,0.5442361,0.5442201
0.06306306,0.5599748,0.5599688,0.5599298
0.06506506,0.5755069,0.5755022,0.5754422
0.06706706,0.590834,0.5908307,0.5907524
0.06906907,0.6059509,0.6059488,0.6058559
0.07107107,0.620852,0.620851,0.6207475
0.07307307,0.6355321,0.6355321,0.6354223
0.07507508,0.6499859,0.6499866,0.6498753
0.07707708,0.6642084,0.6642096,0.6641011
0.07907908,0.6781943,0.6781958,0.6780944
0.08108108,0.6919389,0.6919405,0.6918501
0.08308309,0.7054371,0.7054387,0.7053628
0.08508509,0.7186841,0.7186856,0.7186272
0.08708709,0.7316753,0.7316765,0.7316379
0.08908909,0.744406,0.7444069,0.7443898
0.09109109,0.7568718,0.7568723,0.7568778
0.09309309,0.769068,0.7690682,0.7690968
0.0950951,0.7809905,0.7809904,0.7810419
0.0970971,0.7926349,0.7926345,0.7927083
0.0990991,0.8039972,0.8039966,0.8040913
0.1011011,0.8150731,0.8150725,0.8151864
0.1031031,0.825859,0.8258583,0.8259894
0.1051051,0.8363508,0.8363501,0.8364961
0.1071071,0.8465449,0.8465443,0.8467022
0.1091091,0.8564376,0.8564372,0.8566042
0.1111111,0.8660254,0.8660252,0.8661982
0.1131131,0.8753049,0.8753049,0.8754809
0.1151151,0.8842728,0.8842731,0.8844488
0.1171171,0.8929259,0.8929263,0.8930989
0.1191191,0.901261,0.9012617,0.9014282
0.1211211,0.9092754,0.9092763,0.9094337
0.1231231,0.916966,0.9169672,0.9171131
0.1251251,0.9243302,0.9243315,0.9244636
0.1271271,0.9313653,0.9313667,0.9314831
0.1291291,0.9380688,0.9380704,0.9381692
0.1311311,0.9444384,0.9444399,0.94452
0.1331331,0.9504718,0.9504732,0.9505336
0.1351351,0.9561667,0.9561682,0.9562081
0.1371371,0.9615213,0.9615226,0.961542
0.1391391,0.9665336,0.9665347,0.9665336
0.1411411,0.9712018,0.9712027,0.9711816
0.1431431,0.9755242,0.975525,0.9754847
0.1451451,0.9794993,0.9794998,0.9794416
0.1471471,0.9831257,0.983126,0.9830514
0.1491491,0.9864022,0.9864022,0.9863129
0.1511512,0.9893274,0.9893273,0.9892253
0.1531532,0.9919004,0.9919001,0.9917878
0.1551552,0.9941204,0.9941198,0.9939997
0.1571572,0.9959863,0.9959856,0.9958602
0.1591592,0.9974978,0.997497,0.9973689
0.1611612,0.9986541,0.9986532,0.9985252
0.1631632,0.9994549,0.9994539,0.9993289
0.1651652,0.9998999,0.9998989,0.9997795
0.1671672,0.9999889,0.9999879,0.9998769
0.1691692,0.9997219,0.9997209,0.9996209
0.1711712,0.999099,0.9990981,0.9990114
0.1731732,0.9981204,0.9981196,0.9980485
0.1751752,0.9967864,0.9967858,0.9967323
0.1771772,0.9950976,0.9950972,0.995063
0.1791792,0.9930546,0.9930542,0.9930408
0.1811812,0.990658,0.9906577,0.9906662
0.1831832,0.9879087,0.9879086,0.9879396
0.1851852,0.9848077,0.9848077,0.9848617
0.1871872,0.9813562,0.9813563,0.9814331
0.1891892,0.9775552,0.9775554,0.9776546
0.1911912,0.9734063,0.9734065,0.9735272
0.1931932,0.9689108,0.968911,0.969052
0.1951952,0.9640703,0.9640705,0.9642301
0.1971972,0.9588867,0.9588868,0.9590628
0.1991992,0.9533617,0.9533617,0.9535517
0.2012012,0.9474972,0.9474972,0.9476984
0.2032032,0.9412955,0.9412954,0.9415045
0.2052052,0.9347587,0.9347584,0.9349722
0.2072072,0.927889,0.9278887,0.9281034
0.2092092,0.920689,0.9206887,0.9209005
0.2112112,0.9131613,0.9131609,0.9133659
0.2132132,0.9053085,0.9053081,0.9055023
0.2152152,0.8971334,0.8971331,0.8973125
0.2172172,0.8886389,0.8886387,0.8887995
0.2192192,0.879828,0.879828,0.8799666
0.2212212,0.8707039,0.8707042,0.8708172
0.2232232,0.8612698,0.8612705,0.8613548
0.2252252,0.8515291,0.8515302,0.8515834
0.2272272,0.8414853,0.8414869,0.8415068
0.2292292,0.8311419,0.831144,0.8311293
0.2312312,0.8205026,0.8205053,0.8204552
0.2332332,0.8095711,0.8095744,0.8094891
0.2352352,0.7983515,0.7983554,0.7982357
0.2372372,0.7868477,0.7868521,0.7866998
0.2392392,0.7750638,0.7750686,0.7748864
0.2412412,0.7630038,0.763009,0.7628006
0.2432432,0.7506723,0.7506777,0.7504475
0.2452452,0.7380735,0.738079,0.7378325
0.2472472,0.725212,0.7252172,0.7249608
0.2492492,0.7120923,0.7120972,0.7118378
0.2512513,0.6987191,0.6987233,0.6984686
0.2532533,0.6850971,0.6851006,0.6848587
0.2552553,0.6712312,0.6712339,0.671013
0.2572573,0.6571264,0.6571281,0.6569366
0.2592593,0.6427876,0.6427885,0.6426346
0.2612613,0.62822,0.6282202,0.6281113
0.2632633,0.6134287,0.6134287,0.6133714
0.2652653,0.5984191,0.5984195,0.5984191
0.2672673,0.5831964,0.5831981,0.5832583
0.2692693,0.5677661,0.5677702,0.5678927
0.2712713,0.5521336,0.5521417,0.5523257
0.2732733,0.5363047,0.5363183,0.5365605
0.2752753,0.5202847,0.5203059,0.5206001
0.2772773,0.5040796,0.5041106,0.5044474
0.2792793,0.4876949,0.4877379,0.4881053
0.2812813,0.4711367,0.4711938,0.4715768
0.2832833,0.4544107,0.4544837,0.4548651
0.2852853,0.437523,0.437613,0.4379744
0.2872873,0.4204795,0.4205867,0.420909
0.2892893,0.4032863,0.4034096,0.403675
0.2912913,0.3859496,0.386086,0.3862794
0.2932933,0.3684754,0.3686198,0.3687312
0.2952953,0.35087,0.3510149,0.3510413
0.2972973,0.3331398,0.3332746,0.3332228
0.2992993,0.3152909,0.3154029,0.3152909
0.3013013,0.2973298,0.2974042,0.2972626
0.3033033,0.2792629,0.2792842,0.2791558
0.3053053,0.2610965,0.2610507,0.260988
0.3073073,0.2428372,0.2427147,0.2427739
0.3093093,0.2244914,0.2242909,0.224522
0.3113113,0.2060657,0.2057981,0.2062304
0.3133133,0.1875667,0.1872585,0.187882
0.3153153,0.1690008,0.1686945,0.1694404
0.3173173,0.1503748,0.1501223,0.1508503
0.3193193,0.1316953,0.1315412,0.1320498
0.3213213,0.1129689,0.1129215,0.1130061
0.3233233,0.09420224,0.09420224,0.09379067
0.3253253,0.07540207,0.07533055,0.07469124
0.3273273,0.05657505,0.05639211,0.05625558
0.3293293,0.03772789,0.03772789,0.0387253
0.3313313,0.0188673,0.01870762,0.0188673
0.3333333,1.224647e-16,1.224647e-16,1.224647e-16
0.3353353,0.0188673,0.01871846,0.01823718
0.3373373,0.03772789,0.03772789,0.03772789
0.3393393,0.05657505,0.05625042,0.0560786
0.3413413,0.07540207,0.07527915,0.07498355
0.3433433,0.09420224,0.09427097,0.09420224
0.3453453,0.1129689,0.113058,0.1133656
0.3473473,0.1316953,0.1316953,0.1323047
0.3493493,0.1503748,0.150267,0.1510016
0.3513514,0.1690008,0.1688216,0.1695048
0.3533534,0.1875667,0.1873699,0.1878756
0.3553554,0.2060657,0.2058993,0.206164
0.3573574,0.2244914,0.224387,0.2244021
0.3593594,0.2428372,0.2428093,0.2426043
0.3613614,0.2610965,0.2611453,0.260772
0.3633634,0.2792629,0.2793786,0.2788972
0.3653654,0.2973298,0.2974971,0.2969666
0.3673674,0.3152909,0.3154925,0.3149643
0.3693694,0.3331398,0.333359,0.3328738
0.3713714,0.35087,0.3510923,0.3506789
0.3733734,0.3684754,0.3686891,0.368365
0.3753754,0.3859496,0.3861461,0.385919
0.3773774,0.4032863,0.4034602,0.4033295
0.3793794,0.4204795,0.4206279,0.4205866
0.3813814,0.437523,0.4376452,0.437682
0.3833834,0.4544107,0.4545076,0.4546087
0.3853854,0.4711367,0.4712105,0.4713604
0.3873874,0.4876949,0.4877486,0.4879318
0.3893894,0.5040796,0.5041164,0.5043182
0.3913914,0.5202847,0.520308,0.520515
0.3933934,0.5363047,0.5363178,0.5365183
0.3953954,0.5521336,0.5521396,0.552324
0.3973974,0.5677661,0.5677676,0.5679281
0.3993994,0.5831964,0.5831957,0.5833269
0.4014014,0.5984191,0.5984181,0.5985161
0.4034034,0.6134287,0.6134287,0.6134918
0.4054054,0.62822,0.628222,0.6282496
0.4074074,0.6427876,0.6427923,0.6427854
0.4094094,0.6571264,0.6571341,0.6570947
0.4114114,0.6712312,0.6712421,0.671173
0.4134134,0.6850971,0.6851109,0.6850156
0.4154154,0.6987191,0.6987356,0.6986178
0.4174174,0.7120923,0.7121112,0.7119749
0.4194194,0.725212,0.7252327,0.7250823
0.4214214,0.7380735,0.7380956,0.7379349
0.4234234,0.7506723,0.7506952,0.7505283
0.4254254,0.7630038,0.7630271,0.7628575
0.4274274,0.7750638,0.7750868,0.7749179
0.4294294,0.7868477,0.7868702,0.7867048
0.4314314,0.7983515,0.7983732,0.7982138
0.4334334,0.8095711,0.8095916,0.8094404
0.4354354,0.8205026,0.8205216,0.8203802
0.4374374,0.8311419,0.8311593,0.8310289
0.4394394,0.8414853,0.841501,0.8413825
0.4414414,0.8515291,0.8515431,0.8514369
0.4434434,0.8612698,0.8612819,0.8611884
0.4454454,0.8707039,0.8707143,0.8706331
0.4474474,0.879828,0.8798367,0.8797674
0.4494494,0.8886389,0.8886461,0.8885881
0.4514515,0.8971334,0.8971392,0.8970917
0.4534535,0.9053085,0.9053131,0.9052752
0.4554555,0.9131613,0.9131648,0.9131355
0.4574575,0.920689,0.9206916,0.9206698
0.4594595,0.927889,0.9278908,0.9278754
0.4614615,0.9347587,0.9347598,0.9347497
0.4634635,0.9412955,0.9412962,0.9412904
0.4654655,0.9474972,0.9474976,0.9474951
0.4674675,0.9533617,0.9533618,0.9533617
0.4694695,0.9588867,0.9588867,0.9588882
0.4714715,0.9640703,0.9640703,0.9640726
0.4734735,0.9689108,0.9689108,0.9689134
0.4754755,0.9734063,0.9734063,0.9734088
0.4774775,0.9775552,0.9775554,0.9775574
0.4794795,0.9813562,0.9813564,0.9813577
0.4814815,0.9848077,0.9848081,0.9848086
0.4834835,0.9879087,0.9879092,0.9879088
0.4854855,0.990658,0.9906585,0.9906574
0.4874875,0.9930546,0.9930552,0.9930535
0.4894895,0.9950976,0.9950982,0.9950962
0.4914915,0.9967864,0.996787,0.9967849
0.4934935,0.9981204,0.9981208,0.9981191
0.4954955,0.999099,0.9990993,0.9990982
0.4974975,0.9997219,0.999722,0.9997219
0.4994995,0.9999889,0.9999889,0.99999
0.5015015,0.9998999,0.9998997,0.9999024
0.5035035,0.9994549,0.9994546,0.999459
0.5055055,0.9986541,0.9986537,0.99866
0.5075075,0.9974978,0.9974974,0.9975055
0.5095095,0.9959863,0.995986,0.995996
0.5115115,0.9941204,0.9941201,0.9941318
0.5135135,0.9919004,0.9919004,0.9919136
0.5155155,0.9893274,0.9893278,0.989342
0.5175175,0.9864022,0.9864031,0.9864179
0.5195195,0.9831257,0.9831275,0.9831423
0.5215215,0.9794993,0.979502,0.979516
0.5235235,0.9755242,0.9755281,0.9755405
0.5255255,0.9712018,0.9712071,0.971217
0.5275275,0.9665336,0.9665406,0.9665471
0.5295295,0.9615213,0.9615303,0.9615322
0.5315315,0.9561667,0.9561778,0.9561743
0.5335335,0.9504718,0.9504852,0.9504752
0.5355355,0.9444384,0.9444544,0.9444368
0.5375375,0.9380688,0.9380875,0.9380615
0.5395395,0.9313653,0.9313866,0.9313514
0.5415415,0.9243302,0.9243543,0.9243092
0.5435435,0.916966,0.9169928,0.9169374
0.5455455,0.9092754,0.9093048,0.9092388
0.5475475,0.901261,0.9012928,0.9012162
0.5495495,0.8929259,0.8929595,0.8928728
0.5515516,0.8842728,0.8843079,0.8842115
0.5535536,0.8753049,0.8753408,0.875236
0.5555556,0.8660254,0.8660612,0.8659494
0.5575576,0.8564376,0.8564723,0.8563554
0.5595596,0.8465449,0.8465772,0.8464577
0.5615616,0.8363508,0.8363794,0.83626
0.5635636,0.825859,0.8258822,0.8257663
0.5655656,0.8150731,0.8150892,0.8149804
0.5675676,0.8039972,0.8040039,0.8039064
0.5695696,0.7926349,0.7926302,0.7925486
0.5715716,0.7809905,0.7809719,0.780911
0.5735736,0.769068,0.7690331,0.7689979
0.5755756,0.7568718,0.7568177,0.7568136
0.5775776,0.744406,0.7443302,0.7443623
0.5795796,0.7316753,0.731575,0.7316484
0.5815816,0.7186841,0.7185565,0.7186762
0.5835836,0.7054371,0.7052796,0.7054501
0.5855856,0.6919389,0.6917493,0.6919742
0.5875876,0.6781943,0.6779708,0.6782531
0.5895896,0.6642084,0.6639492,0.6642908
0.5915916,0.6499859,0.6496903,0.6500919
0.5935936,0.6355321,0.6351997,0.6356605
0.5955956,0.620852,0.6204836,0.621001
0.5975976,0.6059509,0.6055482,0.6061178
0.5995996,0.590834,0.5903999,0.5910154
0.6016016,0.5755069,0.5750453,0.5756984
0.6036036,0.5599748,0.5594913,0.5601714
0.6056056,0.5442433,0.5437449,0.5444395
0.6076076,0.5283182,0.5278131,0.5285079
0.6096096,0.5122049,0.5117028,0.5123824
0.6116116,0.4959093,0.4954212,0.4960688
0.6136136,0.4794372,0.478975,0.4795737
0.6156156,0.4627943,0.4623706,0.4629043
0.6176176,0.4459867,0.4456141,0.4460681
0.6196196,0.4290203,0.4287109,0.4290734
0.6216216,0.4119012,0.4116658,0.4119292
0.6236236,0.3946355,0.3944824,0.3946446
0.6256256,0.3772293,0.3771636,0.3772293
0.6276276,0.3596887,0.3597112,0.3596929
0.6296296,0.3420202,0.3421258,0.3420446
0.6316316,0.3242298,0.3244076,0.3242927
0.6336336,0.306324,0.3065562,0.3064438
0.6356356,0.2883092,0.2885715,0.288502
0.6376376,0.2701917,0.270455,0.2704682
0.6396396,0.2519781,0.2522106,0.2523393
0.6416416,0.2336747,0.2338469,0.2341081
0.6436436,0.2152881,0.215378,0.2157641
0.6456456,0.1968249,0.1968249,0.1972959
0.6476476,0.1782917,0.1782151,0.1786968
0.6496496,0.1596949,0.1595783,0.1599743
0.6516517,0.1410413,0.140938,0.1411625
0.6536537,0.1223375,0.1222957,0.1223375
0.6556557,0.1035902,0.103612,0.1036204
0.6576577,0.08480593,0.08480593,0.08513997
0.6596597,0.06599149,0.0658481,0.06688312
0.6616617,0.04715357,0.04715357,0.04833443
0.6636637,0.02829886,0.0306804,0.02829886
0.6656657,0.009434072,-0.02631344,0.009434072
0.6676677,0.009434072,0.01727095,0.009089745
0.6696697,0.02829886,0.02902732,0.02790914
0.6716717,0.04715357,0.04715357,0.04796707
0.6736737,0.06599149,0.06694596,0.0663808
0.6756757,0.08480593,0.08631976,0.08452851
0.6776777,0.1035902,0.1050134,0.1029946
0.6796797,0.1223375,0.1233058,0.1217836
0.6816817,0.1410413,0.1414701,0.1407347
0.6836837,0.1596949,0.1596596,0.1596949
0.6856857,0.1782917,0.1779282,0.178564
0.6876877,0.1968249,0.1962719,0.1972919
0.6896897,0.2152881,0.2146597,0.2158629
0.6916917,0.2336747,0.2330527,0.2342805
0.6936937,0.2519781,0.2514137,0.2525566
0.6956957,0.2701917,0.2697117,0.2707043
0.6976977,0.2883092,0.2879221,0.2887349
0.6996997,0.306324,0.3060267,0.306656
0.7017017,0.3242298,0.3240122,0.3244711
0.7037037,0.3420202,0.3418689,0.3421804
0.7057057,0.3596887,0.3595898,0.3597811
0.7077077,0.3772293,0.3771693,0.3772683
0.7097097,0.3946355,0.394603,0.3946355
0.7117117,0.4119012,0.4118868,0.4118752
0.7137137,0.4290203,0.4290165,0.4289793
0.7157157,0.4459867,0.4459881,0.4459398
0.7177177,0.4627943,0.4627972,0.4627483
0.7197197,0.4794372,0.4794392,0.4793969
0.7217217,0.4959093,0.4959093,0.4958779
0.7237237,0.5122049,0.5122025,0.5121839
0.7257257,0.5283182,0.5283135,0.528308
0.7277277,0.5442433,0.5442368,0.5442433
0.7297297,0.5599748,0.559967,0.5599838
0.7317317,0.5755069,0.5754987,0.5755233
0.7337337,0.590834,0.5908262,0.5908561
0.7357357,0.6059509,0.6059439,0.6059766
0.7377377,0.620852,0.6208463,0.6208797
0.7397397,0.6355321,0.6355281,0.6355599
0.7417417,0.6499859,0.6499839,0.6500126
0.7437437,0.6642084,0.6642084,0.6642326
0.7457457,0.6781943,0.6781963,0.6782153
0.7477477,0.6919389,0.6919426,0.6919559
0.7497497,0.7054371,0.7054425,0.7054498
0.7517518,0.7186841,0.7186909,0.7186924
0.7537538,0.7316753,0.7316831,0.7316793
0.7557558,0.744406,0.7444146,0.744406
0.7577578,0.7568718,0.7568806,0.7568681
0.7597598,0.769068,0.769077,0.7690613
0.7617618,0.7809905,0.7809992,0.7809813
0.7637638,0.7926349,0.7926432,0.7926239
0.7657658,0.8039972,0.8040048,0.8039849
0.7677678,0.8150731,0.81508,0.8150604
0.7697698,0.825859,0.8258649,0.8258463
0.7717718,0.8363508,0.8363557,0.8363386
0.7737738,0.8465449,0.8465487,0.8465336
0.7757758,0.8564376,0.8564402,0.8564276
0.7777778,0.8660254,0.866027,0.8660169
0.7797798,0.8753049,0.8753055,0.8752981
0.7817818,0.8842728,0.8842724,0.8842676
0.7837838,0.8929259,0.8929246,0.8929223
0.7857858,0.901261,0.9012591,0.9012589
0.7877878,0.9092754,0.9092727,0.9092744
0.7897898,0.916966,0.9169629,0.9169658
0.7917918,0.9243302,0.9243267,0.9243304
0.7937938,0.9313653,0.9313615,0.9313653
0.7957958,0.9380688,0.9380649,0.9380681
0.7977978,0.9444384,0.9444344,0.9444363
0.7997998,0.9504718,0.9504678,0.9504677
0.8018018,0.9561667,0.9561629,0.9561601
0.8038038,0.9615213,0.9615177,0.9615114
0.8058058,0.9665336,0.9665303,0.9665197
0.8078078,0.9712018,0.9711987,0.9711833
0.8098098,0.9755242,0.9755215,0.9755005
0.8118118,0.9794993,0.979497,0.9794699
0.8138138,0.9831257,0.9831237,0.98309
0.8158158,0.9864022,0.9864005,0.9863598
0.8178178,0.9893274,0.9893261,0.9892779
0.8198198,0.9919004,0.9918995,0.9918435
0.8218218,0.9941204,0.9941197,0.9940557
0.8238238,0.9959863,0.995986,0.9959138
0.8258258,0.9974978,0.9974976,0.9974172
0.8278278,0.9986541,0.9986541,0.9985656
0.8298298,0.9994549,0.999455,0.9993584
0.8318318,0.9998999,0.9999001,0.9997956
0.8338338,0.9999889,0.9999892,0.9998769
0.8358358,0.9997219,0.9997222,0.9996027
0.8378378,0.999099,0.9990993,0.9989728
0.8398398,0.9981204,0.9981206,0.9979877
0.8418418,0.9967864,0.9967866,0.9966478
0.8438438,0.9950976,0.9950978,0.9949536
0.8458458,0.9930546,0.9930546,0.9929057
0.8478478,0.990658,0.9906579,0.9905049
0.8498498,0.9879087,0.9879085,0.9877521
0.8518519,0.9848077,0.9848074,0.9846483
0.8538539,0.9813562,0.9813558,0.9811947
0.8558559,0.9775552,0.9775548,0.9773925
0.8578579,0.9734063,0.9734058,0.973243
0.8598599,0.9689108,0.9689102,0.9687477
0.8618619,0.9640703,0.9640698,0.9639083
0.8638639,0.9588867,0.9588861,0.9587263
0.8658659,0.9533617,0.9533611,0.9532037
0.8678679,0.9474972,0.9474967,0.9473424
0.8698699,0.9412955,0.9412951,0.9411444
0.8718719,0.9347587,0.9347583,0.9346119
0.8738739,0.927889,0.9278888,0.9277472
0.8758759,0.920689,0.9206889,0.9205527
0.8778779,0.9131613,0.9131613,0.9130308
0.8798799,0.9053085,0.9053085,0.9051843
0.8818819,0.8971334,0.8971335,0.8970158
0.8838839,0.8886389,0.888639,0.8885282
0.8858859,0.879828,0.8798282,0.8797244
0.8878879,0.8707039,0.8707041,0.8706077
0.8898899,0.8612698,0.86127,0.861181
0.8918919,0.8515291,0.8515291,0.8514476
0.8938939,0.8414853,0.8414851,0.8414111
0.8958959,0.8311419,0.8311415,0.831075
0.8978979,0.8205026,0.8205019,0.8204427
0.8998999,0.8095711,0.80957,0.8095181
0.9019019,0.7983515,0.7983499,0.7983051
0.9039039,0.7868477,0.7868455,0.7868075
0.9059059,0.7750638,0.7750608,0.7750294
0.9079079,0.7630038,0.7630002,0.762975
0.9099099,0.7506723,0.7506678,0.7506486
0.9119119,0.7380735,0.7380681,0.7380545
0.9139139,0.725212,0.7252055,0.7251971
0.9159159,0.7120923,0.7120848,0.7120811
0.9179179,0.6987191,0.6987104,0.698711
0.9199199,0.6850971,0.6850872,0.6850918
0.9219219,0.6712312,0.6712201,0.6712281
0.9239239,0.6571264,0.657114,0.6571251
0.9259259,0.6427876,0.6427739,0.6427876
0.9279279,0.62822,0.628205,0.6282209
0.9299299,0.6134287,0.6134125,0.6134302
0.9319319,0.5984191,0.5984017,0.5984207
0.9339339,0.5831964,0.5831779,0.583198
0.9359359,0.5677661,0.5677465,0.5677673
0.9379379,0.5521336,0.5521132,0.5521343
0.9399399,0.5363047,0.5362834,0.5363047
0.9419419,0.5202847,0.520263,0.5202839
0.9439439,0.5040796,0.5040574,0.504078
0.9459459,0.4876949,0.4876727,0.4876927
0.9479479,0.4711367,0.4711146,0.4711339
0.9499499,0.4544107,0.454389,0.4544075
0.951952,0.437523,0.4375019,0.4375195
0.953954,0.4204795,0.4204594,0.420476
0.955956,0.4032863,0.4032675,0.4032832
0.957958,0.3859496,0.3859323,0.3859471
0.95996,0.3684754,0.3684601,0.3684741
0.961962,0.35087,0.3508569,0.3508702
0.963964,0.3331398,0.3331292,0.3331419
0.965966,0.3152909,0.3152831,0.3152954
0.967968,0.2973298,0.2973251,0.297337
0.96997,0.2792629,0.2792614,0.2792731
0.971972,0.2610965,0.2610984,0.2611101
0.973974,0.2428372,0.2428426,0.2428543
0.975976,0.2244914,0.2245003,0.2245122
0.977978,0.2060657,0.206078,0.2060902
0.97998,0.1875667,0.1875822,0.1875947
0.981982,0.1690008,0.1690193,0.1690321
0.983984,0.1503748,0.1503957,0.1504088
0.985986,0.1316953,0.131718,0.1317312
0.987988,0.1129689,0.1129926,0.1130056
0.98999,0.09420224,0.09422603,0.0942385
0.991992,0.07540207,0.07542465,0.07543614
0.993994,0.05657505,0.05659494,0.05660485
0.995996,0.03772789,0.03774333,0.03775091
0.997998,0.0188673,0.01887622,0.01888056
1,3.67394e-16,3.67394e-16,3.67394e-16


==> graphicsPaper/data/genericFuns_eval_f2.csv <==
mu,g,AAA,NLAAA
-1,0,0,0
-0.997998,0.01201201,0.01052641,0.01164014
-0.995996,0.02402402,0.0212055,0.02333064
-0.993994,0.03603604,0.03203486,0.03506971
-0.991992,0.04804805,0.04301179,0.04685548
-0.98999,0.06006006,0.05413331,0.05868601
-0.987988,0.07207207,0.06539612,0.07055932
-0.985986,0.08408409,0.07679665,0.08247332
-0.983984,0.0960961,0.08833097,0.0944259
-0.981982,0.1081081,0.09999487,0.1064149
-0.97998,0.1201201,0.1117838,0.118438
-0.977978,0.1321321,0.1236929,0.1304929
-0.975976,0.1441441,0.1357169,0.1425773
-0.973974,0.1561562,0.1478503,0.1546888
-0.971972,0.1681682,0.1600873,0.1668249
-0.96997,0.1801802,0.1724217,0.1789831
-0.967968,0.1921922,0.1848469,0.1911608
-0.965966,0.2042042,0.1973561,0.2033556
-0.963964,0.2162162,0.2099421,0.2155647
-0.961962,0.2282282,0.2225977,0.2277856
-0.95996,0.2402402,0.2353149,0.2400157
-0.957958,0.2522523,0.2480858,0.2522523
-0.955956,0.2642643,0.2609022,0.2644927
-0.953954,0.2762763,0.2737555,0.2767343
-0.951952,0.2882883,0.2866372,0.2889746
-0.9499499,0.3003003,0.2995383,0.3012109
-0.9479479,0.3123123,0.3124499,0.3134409
-0.9459459,0.3243243,0.3253628,0.3256618
-0.9439439,0.3363363,0.338268,0.3378715
-0.9419419,0.3483483,0.3511561,0.3500676
-0.9399399,0.3603604,0.3640182,0.362248
-0.9379379,0.3723724,0.3768451,0.3744105
-0.9359359,0.3843844,0.389628,0.3865533
-0.9339339,0.3963964,0.4023582,0.3986747
-0.9319319,0.4084084,0.4150274,0.4107731
-0.9299299,0.4204204,0.4276277,0.4228472
-0.9279279,0.4324324,0.4401516,0.4348958
-0.9259259,0.4444444,0.4525922,0.4469183
-0.9239239,0.4564565,0.4649434,0.4589142
-0.9219219,0.4684685,0.4771998,0.4708832
-0.9199199,0.4804805,0.4893569,0.4828256
-0.9179179,0.4924925,0.5014114,0.4947421
-0.9159159,0.5045045,0.5133613,0.5066336
-0.9139139,0.5165165,0.5252057,0.5185017
-0.9119119,0.5285285,0.5369453,0.5303485
-0.9099099,0.5405405,0.5485829,0.5421768
-0.9079079,0.5525526,0.5601225,0.5539896
-0.9059059,0.5645646,0.5715707,0.5657911
-0.9039039,0.5765766,0.5829358,0.577586
-0.9019019,0.5885886,0.5942289,0.5893798
-0.8998999,0.6006006,0.605463,0.6011795
-0.8978979,0.6126126,0.6166539,0.6129932
-0.8958959,0.6246246,0.6278198,0.6248314
-0.8938939,0.6366366,0.6389813,0.6367086
-0.8918919,0.6486486,0.6501608,0.6486486
-0.8898899,0.6606607,0.6613828,0.6607012
-0.8878879,0.6726727,0.6726727,0.6730251
-0.8858859,0.6846847,0.6840562,0.6868961
-0.8838839,0.6966967,0.6955581,0.6925146
-0.8818819,0.7087087,0.7072006,0.706987
-0.8798799,0.7207207,0.7190016,0.7195904
-0.8778779,0.7327327,0.7309718,0.7320108
-0.8758759,0.7447447,0.7431122,0.7444229
-0.8738739,0.7567568,0.7554111,0.7568716
-0.8718719,0.7687688,0.7678403,0.7693701
-0.8698699,0.7807808,0.7803518,0.7819176
-0.8678679,0.7927928,0.7928753,0.7945041
-0.8658659,0.8048048,0.805316,0.8071122
-0.8638639,0.8168168,0.8175545,0.8197166
-0.8618619,0.8288288,0.8294488,0.8322848
-0.8598599,0.8408408,0.8408408,0.8447772
-0.8578579,0.8528529,0.8515677,0.8571484
-0.8558559,0.8648649,0.8614815,0.8693495
-0.8538539,0.8768769,0.8704839,0.8813328
-0.8518519,0.8888889,0.8785862,0.8930579
-0.8498498,0.9009009,0.8860207,0.904504
-0.8478478,0.9129129,0.8934413,0.9156864
-0.8458458,0.9249249,0.9022472,0.9266827
-0.8438438,0.9369369,0.9148721,0.9376673
-0.8418418,0.9489489,0.9340966,0.9489489
-0.8398398,0.960961,0.9594955,0.960961
-0.8378378,0.972973,0.9833615,0.9740164
-0.8358358,0.984985,0.9963018,0.9873268
-0.8338338,0.996997,0.996997,0.996997
-0.8318318,0.990991,0.9899807,0.996407
-0.8298298,0.978979,0.9794474,0.9841372
-0.8278278,0.966967,0.9676253,0.966967
-0.8258258,0.954955,0.9554421,0.9507466
-0.8238238,0.9429429,0.9432243,0.9368334
-0.8218218,0.9309309,0.9310613,0.9246237
-0.8198198,0.9189189,0.9189603,0.9133222
-0.8178178,0.9069069,0.9069056,0.9023795
-0.8158158,0.8948949,0.8948796,0.8914815
-0.8138138,0.8828829,0.8828685,0.8804698
-0.8118118,0.8708709,0.8708633,0.8692784
-0.8098098,0.8588589,0.8588589,0.8578928
-0.8078078,0.8468468,0.8468525,0.8463258
-0.8058058,0.8348348,0.8348435,0.834603
-0.8038038,0.8228228,0.8228317,0.8227547
-0.8018018,0.8108108,0.810818,0.8108108
-0.7997998,0.7987988,0.7988027,0.7987988
-0.7977978,0.7867868,0.7867868,0.7867422
-0.7957958,0.7747748,0.7747707,0.7746604
-0.7937938,0.7627628,0.762755,0.7625687
-0.7917918,0.7507508,0.7507399,0.7504784
-0.7897898,0.7387387,0.7387256,0.738398
-0.7877878,0.7267267,0.7267121,0.7263325
-0.7857858,0.7147147,0.7146994,0.7142852
-0.7837838,0.7027027,0.7026874,0.7022572
-0.7817818,0.6906907,0.6906762,0.6902481
-0.7797798,0.6786787,0.6786653,0.6782568
-0.7777778,0.6666667,0.6666548,0.6662811
-0.7757758,0.6546547,0.6546444,0.6543183
-0.7737738,0.6426426,0.6426342,0.6423656
-0.7717718,0.6306306,0.6306239,0.6304199
-0.7697698,0.6186186,0.6186137,0.6184781
-0.7677678,0.6066066,0.6066031,0.6065373
-0.7657658,0.5945946,0.5945925,0.5945946
-0.7637638,0.5825826,0.5825816,0.5826475
-0.7617618,0.5705706,0.5705705,0.5706937
-0.7597598,0.5585586,0.5585592,0.5587313
-0.7577578,0.5465465,0.5465477,0.5467585
-0.7557558,0.5345345,0.534536,0.5347739
-0.7537538,0.5225225,0.5225242,0.5227765
-0.7517518,0.5105105,0.5105121,0.5107656
-0.7497497,0.4984985,0.4985,0.4987407
-0.7477477,0.4864865,0.4864877,0.4867017
-0.7457457,0.4744745,0.4744754,0.4746487
-0.7437437,0.4624625,0.4624629,0.4625822
-0.7417417,0.4504505,0.4504505,0.4505028
-0.7397397,0.4384384,0.4384379,0.4384114
-0.7377377,0.4264264,0.4264254,0.4263093
-0.7357357,0.4144144,0.4144129,0.4141979
-0.7337337,0.4024024,0.4024004,0.4020789
-0.7317317,0.3903904,0.3903881,0.3899542
-0.7297297,0.3783784,0.3783759,0.3778259
-0.7277277,0.3663664,0.366364,0.3656966
-0.7257257,0.3543544,0.3543524,0.3535689
-0.7237237,0.3423423,0.3423411,0.3414457
-0.7217217,0.3303303,0.3303303,0.3293304
-0.7197197,0.3183183,0.31832,0.3172265
-0.7177177,0.3063063,0.3063102,0.3051379
-0.7157157,0.2942943,0.2943009,0.2930686
-0.7137137,0.2822823,0.282292,0.2810232
-0.7117117,0.2702703,0.2702832,0.2690062
-0.7097097,0.2582583,0.2582741,0.2570225
-0.7077077,0.2462462,0.2462643,0.245077
-0.7057057,0.2342342,0.2342529,0.2331743
-0.7037037,0.2222222,0.222239,0.2213189
-0.7017017,0.2102102,0.2102212,0.2095141
-0.6996997,0.1981982,0.1981982,0.197762
-0.6976977,0.1861862,0.1861684,0.1860624
-0.6956957,0.1741742,0.1741304,0.1744112
-0.6936937,0.1621622,0.1620837,0.1627997
-0.6916917,0.1501502,0.1500289,0.1512112
-0.6896897,0.1381381,0.1379696,0.1396185
-0.6876877,0.1261261,0.1259142,0.12798
-0.6856857,0.1141141,0.1138792,0.116235
-0.6836837,0.1021021,0.101894,0.1042987
-0.6816817,0.09009009,0.09000815,0.09206099
-0.6796797,0.07807808,0.07830114,0.07939173
-0.6776777,0.06606606,0.06689594,0.0661703
-0.6756757,0.05405406,0.0559757,0.05236445
-0.6736737,0.04204204,0.04580234,0.03820493
-0.6716717,0.03003003,0.03673253,0.02448919
-0.6696697,0.01801802,0.02922278,0.01291551
-0.6676677,0.006006006,0.02381049,0.006006006
-0.6656657,0.006006006,0.02105702,0.006006006
-0.6636637,0.01801802,0.02144648,0.01317699
-0.6616617,0.03003003,0.02525624,0.02539549
-0.6596597,0.04204204,0.03244334,0.03972259
-0.6576577,0.05405406,0.04260524,0.05405406
-0.6556557,0.06606606,0.05504896,0.06750268
-0.6536537,0.07807808,0.06894708,0.07998143
-0.6516517,0.09009009,0.08351345,0.09173562
-0.6496496,0.1021021,0.09813066,0.1030728
-0.6476476,0.1141141,0.1124,0.1142535
-0.6456456,0.1261261,0.1261261,0.1254632
-0.6436436,0.1381381,0.1392665,0.1368176
-0.6416416,0.1501502,0.1518752,0.1483767
-0.6396396,0.1621622,0.1640544,0.1601591
-0.6376376,0.1741742,0.1759219,0.1721557
-0.6356356,0.1861862,0.1875901,0.1843387
-0.6336336,0.1981982,0.1991555,0.1966702
-0.6316316,0.2102102,0.2106953,0.2091079
-0.6296296,0.2222222,0.2222663,0.2216088
-0.6276276,0.2342342,0.2339073,0.234133
-0.6256256,0.2462462,0.2456417,0.2466453
-0.6236236,0.2582583,0.2574799,0.2591161
-0.6216216,0.2702703,0.2694226,0.2715223
-0.6196196,0.2822823,0.2814633,0.2838473
-0.6176176,0.2942943,0.2935902,0.2960806
-0.6156156,0.3063063,0.3057882,0.3082175
-0.6136136,0.3183183,0.3180407,0.3202579
-0.6116116,0.3303303,0.3303303,0.3322062
-0.6096096,0.3423423,0.3426403,0.3440702
-0.6076076,0.3543544,0.3549547,0.3558601
-0.6056056,0.3663664,0.3672597,0.3675882
-0.6036036,0.3783784,0.3795431,0.3792682
-0.6016016,0.3903904,0.3917951,0.3909144
-0.5995996,0.4024024,0.4040082,0.4025412
-0.5975976,0.4144144,0.4161769,0.4141629
-0.5955956,0.4264264,0.4282984,0.425793
-0.5935936,0.4384384,0.4403714,0.4374443
-0.5915916,0.4504505,0.4523969,0.4491282
-0.5895896,0.4624625,0.4643772,0.460855
-0.5875876,0.4744745,0.4763163,0.4726332
-0.5855856,0.4864865,0.4882192,0.4844698
-0.5835836,0.4984985,0.5000919,0.4963702
-0.5815816,0.5105105,0.511941,0.5083379
-0.5795796,0.5225225,0.5237736,0.5203745
-0.5775776,0.5345345,0.535597,0.5324802
-0.5755756,0.5465465,0.5474184,0.544653
-0.5735736,0.5585586,0.5592449,0.5568895
-0.5715716,0.5705706,0.5710831,0.5691843
-0.5695696,0.5825826,0.582939,0.5815307
-0.5675676,0.5945946,0.5948179,0.5939204
-0.5655656,0.6066066,0.6067241,0.6063434
-0.5635636,0.6186186,0.6186609,0.6187887
-0.5615616,0.6306306,0.6306306,0.6312441
-0.5595596,0.6426426,0.6426341,0.6436964
-0.5575576,0.6546547,0.6546709,0.6561314
-0.5555556,0.6666667,0.6667393,0.6685346
-0.5535536,0.6786787,0.6788364,0.6808913
-0.5515516,0.6906907,0.6909575,0.6931865
-0.5495495,0.7027027,0.703097,0.7054057
-0.5475475,0.7147147,0.7152479,0.7175353
-0.5455455,0.7267267,0.7274024,0.729563
-0.5435435,0.7387387,0.7395515,0.7414786
-0.5415415,0.7507508,0.751686,0.7532741
-0.5395395,0.7627628,0.7637963,0.7649457
-0.5375375,0.7747748,0.7758733,0.7764936
-0.5355355,0.7867868,0.7879087,0.7879242
-0.5335335,0.7987988,0.7998958,0.7992512
-0.5315315,0.8108108,0.8118305,0.8104974
-0.5295295,0.8228228,0.8237118,0.8216971
-0.5275275,0.8348348,0.8355437,0.8328982
-0.5255255,0.8468468,0.8473355,0.844165
-0.5235235,0.8588589,0.8591033,0.8555803
-0.5215215,0.8708709,0.8708709,0.8672471
-0.5195195,0.8828829,0.8826687,0.8792871
-0.5175175,0.8948949,0.8945321,0.8918339
-0.5155155,0.9069069,0.9064952,0.9050158
-0.5135135,0.9189189,0.9185781,0.9189189
-0.5115115,0.9309309,0.9307643,0.9335219
-0.5095095,0.9429429,0.9429625,0.9485919
-0.5075075,0.954955,0.954955,0.9635517
-0.5055055,0.966967,0.9663545,0.9773666
-0.5035035,0.978979,0.9767406,0.9885637
-0.5015015,0.990991,0.990991,0.9955168
-0.4994995,0.996997,0.983007,0.996997
-0.4974975,0.984985,0.9835612,0.9927158
-0.4954955,0.972973,0.9783087,0.9834645
-0.4934935,0.960961,0.9687673,0.9707347
-0.4914915,0.9489489,0.9563145,0.9561246
-0.4894895,0.9369369,0.9423574,0.9409065
-0.4874875,0.9249249,0.9280063,0.9258863
-0.4854855,0.9129129,0.913939,0.9114647
-0.4834835,0.9009009,0.900454,0.8977665
-0.4814815,0.8888889,0.8875985,0.8847608
-0.4794795,0.8768769,0.8752874,0.8723438
-0.4774775,0.8648649,0.8633854,0.8603889
-0.4754755,0.8528529,0.8517525,0.8487721
-0.4734735,0.8408408,0.8402663,0.8373839
-0.4714715,0.8288288,0.8288288,0.8261333
-0.4694695,0.8168168,0.8173675,0.8149472
-0.4674675,0.8048048,0.8058324,0.8037694
-0.4654655,0.7927928,0.7941926,0.7925575
-0.4634635,0.7807808,0.7824322,0.7812812
-0.4614615,0.7687688,0.7705478,0.7699196
-0.4594595,0.7567568,0.7585449,0.7584595
-0.4574575,0.7447447,0.7464362,0.7468941
-0.4554555,0.7327327,0.7342395,0.7352213
-0.4534535,0.7207207,0.721976,0.7234429
-0.4514515,0.7087087,0.7096702,0.7115638
-0.4494494,0.6966967,0.6973478,0.6995907
-0.4474474,0.6846847,0.6850358,0.6875326
-0.4454454,0.6726727,0.672762,0.6753991
-0.4434434,0.6606607,0.6605548,0.6632009
-0.4414414,0.6486486,0.6484429,0.6509489
-0.4394394,0.6366366,0.6364558,0.6386544
-0.4374374,0.6246246,0.6246246,0.6263286
-0.4354354,0.6126126,0.612982,0.6139823
-0.4334334,0.6006006,0.6015645,0.6016262
-0.4314314,0.5885886,0.5904138,0.5892702
-0.4294294,0.5765766,0.5795809,0.5769235
-0.4274274,0.5645646,0.569131,0.564595
-0.4254254,0.5525526,0.5591528,0.5522923
-0.4234234,0.5405405,0.5497746,0.5400223
-0.4214214,0.5285285,0.5411942,0.527791
-0.4194194,0.5165165,0.5337381,0.5156032
-0.4174174,0.5045045,0.5279938,0.5034629
-0.4154154,0.4924925,0.5251386,0.4913728
-0.4134134,0.4804805,0.5279319,0.4793344
-0.4114114,0.4684685,0.5447041,0.4673483
-0.4094094,0.4564565,0.617626,0.4554137
-0.4074074,0.4444444,-10.98484,0.4435284
-0.4054054,0.4324324,0.2688697,0.4316893
-0.4034034,0.4204204,0.3385077,0.4198917
-0.4014014,0.4084084,0.3550159,0.4081298
-0.3993994,0.3963964,0.3581099,0.3963964
-0.3973974,0.3843844,0.3558045,0.384683
-0.3953954,0.3723724,0.350767,0.3729801
-0.3933934,0.3603604,0.3441276,0.3612767
-0.3913914,0.3483483,0.3364381,0.3495609
-0.3893894,0.3363363,0.3279921,0.3378198
-0.3873874,0.3243243,0.3189542,0.32604
-0.3853854,0.3123123,0.3094191,0.3142073
-0.3833834,0.3003003,0.2994412,0.3023075
-0.3813814,0.2882883,0.2890523,0.290327
-0.3793794,0.2762763,0.2782708,0.278253
-0.3773774,0.2642643,0.2671097,0.2660745
-0.3753754,0.2522523,0.2555808,0.2537833
-0.3733734,0.2402402,0.2436994,0.2413748
-0.3713714,0.2282282,0.2314878,0.2288499
-0.3693694,0.2162162,0.2189778,0.2162162
-0.3673674,0.2042042,0.2062144,0.2034899
-0.3653654,0.1921922,0.1932568,0.1906974
-0.3633634,0.1801802,0.1801802,0.1778775
-0.3613614,0.1681682,0.1670753,0.165083
-0.3593594,0.1561562,0.1540466,0.1523814
-0.3573574,0.1441441,0.1412073,0.1398553
-0.3553554,0.1321321,0.1286711,0.1276004
-0.3533534,0.1201201,0.1165387,0.1157211
-0.3513514,0.1081081,0.1048765,0.1043197
-0.3493493,0.0960961,0.09368331,0.09347847
-0.3473473,0.08408409,0.08284079,0.08322322
-0.3453453,0.07207207,0.07204156,0.07345563
-0.3433433,0.06006006,0.0607132,0.06382085
-0.3413413,0.04804805,0.04804805,0.05346649
-0.3393393,0.03603604,0.03352057,0.04076585
-0.3373373,0.02402402,0.01847819,0.02402402
-0.3353353,0.01201201,0.007642146,0.006451257
-0.3333333,0,0.005912904,-0
-0.3313313,0.01201201,0.01277008,0.008161754
-0.3293293,0.02402402,0.02402402,0.0218291
-0.3273273,0.03603604,0.03649431,0.03542415
-0.3253253,0.04804805,0.04891893,0.04804805
-0.3233233,0.06006006,0.06104318,0.06006006
-0.3213213,0.07207207,0.07293589,0.07185151
-0.3193193,0.08408409,0.08471598,0.083655
-0.3173173,0.0960961,0.09647517,0.09557559
-0.3153153,0.1081081,0.1082681,0.1076409
-0.3133133,0.1201201,0.1201201,0.1198373
-0.3113113,0.1321321,0.1320375,0.1321321
-0.3093093,0.1441441,0.144015,0.1444868
-0.3073073,0.1561562,0.1560418,0.1568642
-0.3053053,0.1681682,0.168105,0.1692321
-0.3033033,0.1801802,0.1801916,0.181565
-0.3013013,0.1921922,0.1922899,0.1938443
-0.2992993,0.2042042,0.2043904,0.2060577
-0.2972973,0.2162162,0.2164853,0.2181988
-0.2952953,0.2282282,0.228569,0.2302657
-0.2932933,0.2402402,0.2406379,0.2422605
-0.2912913,0.2522523,0.2526899,0.2541882
-0.2892893,0.2642643,0.2647244,0.266056
-0.2872873,0.2762763,0.2767419,0.2778724
-0.2852853,0.2882883,0.2887436,0.289647
-0.2832833,0.3003003,0.3007317,0.3013896
-0.2812813,0.3123123,0.3127083,0.3131101
-0.2792793,0.3243243,0.3246764,0.3248178
-0.2772773,0.3363363,0.3366386,0.3365209
-0.2752753,0.3483483,0.3485977,0.3482252
-0.2732733,0.3603604,0.3605565,0.3599288
-0.2712713,0.3723724,0.3725173,0.3715799
-0.2692693,0.3843844,0.3844824,0.3843844
-0.2672673,0.3963964,0.3964536,0.3955063
-0.2652653,0.4084084,0.4084326,0.4073045
-0.2632633,0.4204204,0.4204204,0.4191819
-0.2612613,0.4324324,0.4324178,0.431114
-0.2592593,0.4444444,0.4444251,0.443096
-0.2572573,0.4564565,0.4564422,0.4551259
-0.2552553,0.4684685,0.4684685,0.4672021
-0.2532533,0.4804805,0.480503,0.4793225
-0.2512513,0.4924925,0.4925444,0.4914841
-0.2492492,0.5045045,0.504591,0.5036834
-0.2472472,0.5165165,0.5166405,0.5159158
-0.2452452,0.5285285,0.5286903,0.5281762
-0.2432432,0.5405405,0.5407379,0.5404587
-0.2412412,0.5525526,0.5527799,0.5527564
-0.2392392,0.5645646,0.5648131,0.5650622
-0.2372372,0.5765766,0.5768338,0.5773681
-0.2352352,0.5885886,0.5888386,0.5896658
-0.2332332,0.6006006,0.6008235,0.6019465
-0.2312312,0.6126126,0.6127847,0.614201
-0.2292292,0.6246246,0.6247187,0.6264202
-0.2272272,0.6366366,0.6366219,0.6385948
-0.2252252,0.6486486,0.648491,0.6507158
-0.2232232,0.6606607,0.6603233,0.6627744
-0.2212212,0.6726727,0.6721165,0.6747625
-0.2192192,0.6846847,0.6838691,0.6866732
-0.2172172,0.6966967,0.6955801,0.6985005
-0.2152152,0.7087087,0.7072502,0.7102402
-0.2132132,0.7207207,0.718881,0.7218907
-0.2112112,0.7327327,0.7304758,0.733453
-0.2092092,0.7447447,0.7420397,0.7449315
-0.2072072,0.7567568,0.7535802,0.7563356
-0.2052052,0.7687688,0.7651069,0.7676799
-0.2032032,0.7807808,0.7766328,0.7789862
-0.2012012,0.7927928,0.7881739,0.7902845
-0.1991992,0.8048048,0.7997495,0.8016148
-0.1971972,0.8168168,0.8113831,0.8130287
-0.1951952,0.8288288,0.8231018,0.8245915
-0.1931932,0.8408408,0.8349358,0.836383
-0.1911912,0.8528529,0.8469183,0.8484972
-0.1891892,0.8648649,0.8590827,0.8610396
-0.1871872,0.8768769,0.8714591,0.8741191
-0.1851852,0.8888889,0.8840688,0.8878302
-0.1831832,0.9009009,0.8969141,0.9022212
-0.1811812,0.9129129,0.9099636,0.9172401
-0.1791792,0.9249249,0.9231305,0.9326521
-0.1771772,0.9369369,0.9362422,0.9479276
-0.1751752,0.9489489,0.9490043,0.9620891
-0.1731732,0.960961,0.960961,0.97331
-0.1711712,0.972973,0.9714692,0.972973
-0.1691692,0.984985,0.97971,1.003333
-0.1671672,0.996997,0.9847687,0.996997
-0.1651652,0.990991,0.985805,0.990991
-0.1631632,0.978979,0.9822897,0.9817758
-0.1611612,0.966967,0.9742223,0.9700037
-0.1591592,0.954955,0.9622108,0.9567242
-0.1571572,0.9429429,0.9473474,0.9428408
-0.1551552,0.9309309,0.9309309,0.9289699
-0.1531532,0.9189189,0.9141715,0.9154562
-0.1511512,0.9069069,0.8979968,0.9024433
-0.1491491,0.8948949,0.8829962,0.8899473
-0.1471471,0.8828829,0.8694668,0.8779145
-0.1451451,0.8708709,0.8575069,0.8662602
-0.1431431,0.8588589,0.8471132,0.8548909
-0.1411411,0.8468468,0.8382696,0.8437179
-0.1391391,0.8348348,0.8310284,0.8326621
-0.1371371,0.8228228,0.825613,0.8216568
-0.1351351,0.8108108,0.8225995,0.8106478
-0.1331331,0.7987988,0.8233526,0.7995921
-0.1311311,0.7867868,0.831355,0.788457
-0.1291291,0.7747748,0.8577752,0.7772188
-0.1271271,0.7627628,0.9650251,0.7658609
-0.1251251,0.7507508,-0.8622403,0.7543732
-0.1231231,0.7387387,0.5561575,0.7427508
-0.1211211,0.7267267,0.6277845,0.7309929
-0.1191191,0.7147147,0.6473381,0.7191024
-0.1171171,0.7027027,0.6526016,0.707085
-0.1151151,0.6906907,0.6518334,0.6949486
-0.1131131,0.6786787,0.6478912,0.6827028
-0.1111111,0.6666667,0.6420275,0.670359
-0.1091091,0.6546547,0.6348794,0.6579291
-0.1071071,0.6426426,0.6268072,0.645426
-0.1051051,0.6306306,0.6180325,0.6328632
-0.1031031,0.6186186,0.6087005,0.6202543
-0.1011011,0.6066066,0.5989124,0.6076128
-0.0990991,0.5945946,0.5887421,0.5949524
-0.0970971,0.5825826,0.5782462,0.5822863
-0.0950951,0.5705706,0.5674697,0.5696275
-0.09309309,0.5585586,0.5564499,0.5569882
-0.09109109,0.5465465,0.5452181,0.5443804
-0.08908909,0.5345345,0.5338019,0.531815
-0.08708709,0.5225225,0.5222253,0.5193024
-0.08508509,0.5105105,0.5105105,0.506852
-0.08308309,0.4984985,0.4986773,0.4944722
-0.08108108,0.4864865,0.4867439,0.4821706
-0.07907908,0.4744745,0.4747274,0.4699534
-0.07707708,0.4624625,0.4626434,0.457826
-0.07507508,0.4504505,0.4505064,0.4457922
-0.07307307,0.4384384,0.4383301,0.4338548
-0.07107107,0.4264264,0.4261268,0.4220152
-0.06906907,0.4144144,0.4139082,0.410273
-0.06706706,0.4024024,0.4016847,0.3986268
-0.06506506,0.3903904,0.3894658,0.3870732
-0.06306306,0.3783784,0.3772602,0.375607
-0.06106106,0.3663664,0.3650753,0.3642213
-0.05905906,0.3543544,0.3529174,0.3529073
-0.05705706,0.3423423,0.3407921,0.3416539
-0.05505506,0.3303303,0.3287033,0.3304478
-0.05305305,0.3183183,0.316654,0.3192734
-0.05105105,0.3063063,0.3046459,0.3081127
-0.04904905,0.2942943,0.2926794,0.2969448
-0.04704705,0.2822823,0.2807533,0.2857465
-0.04504504,0.2702703,0.2688652,0.2744917
-0.04304304,0.2582583,0.2570111,0.2631517
-0.04104104,0.2462462,0.2451854,0.2516955
-0.03903904,0.2342342,0.233381,0.2400898
-0.03703704,0.2222222,0.2215894,0.2283002
-0.03503504,0.2102102,0.2098007,0.2162918
-0.03303303,0.1981982,0.1980036,0.2040307
-0.03103103,0.1861862,0.1861862,0.1914864
-0.02902903,0.1741742,0.1743362,0.1786346
-0.02702703,0.1621622,0.1624418,0.1654612
-0.02502503,0.1501502,0.150493,0.1519675
-0.02302302,0.1381381,0.1384833,0.138177
-0.02102102,0.1261261,0.1264122,0.1241428
-0.01901902,0.1141141,0.1142883,0.1099568
-0.01701702,0.1021021,0.1021345,0.09575886
-0.01501502,0.09009009,0.08999332,0.08174473
-0.01301301,0.07807808,0.07793495,0.06817158
-0.01101101,0.06606606,0.06606606,0.0553577
-0.009009009,0.05405406,0.05454008,0.04367412
-0.007007007,0.04204204,0.04356695,0.0335256
-0.005005005,0.03003003,0.03341963,0.02532068
-0.003003003,0.01801802,0.02443107,0.01943257
-0.001001001,0.006006006,0.01696612,0.01615666
0.001001001,0.006006006,0.01130597,0.01567234
0.003003003,0.01801802,0.006841295,0.01801802
0.005005005,0.03003003,0.03003003,0.02308531
0.007007007,0.04204204,0.01736038,0.03063408
0.009009009,0.05405406,0.02328467,0.04032442
0.01101101,0.06606606,0.03318066,0.05175797
0.01301301,0.07807808,0.04609208,0.06451996
0.01501502,0.09009009,0.06130205,0.07821479
0.01701702,0.1021021,0.07807142,0.09249121
0.01901902,0.1141141,0.09568068,0.1070563
0.02102102,0.1261261,0.1134987,0.1216799
0.02302302,0.1381381,0.13103,0.1361917
0.02502503,0.1501502,0.1479311,0.1504744
0.02702703,0.1621622,0.1640006,0.1644547
0.02902903,0.1741742,0.1791549,0.178094
0.03103103,0.1861862,0.1933975,0.1913799
0.03303303,0.1981982,0.2067898,0.2043188
0.03503504,0.2102102,0.219428,0.2169299
0.03703704,0.2222222,0.2314244,0.2292406
0.03903904,0.2342342,0.2428954,0.2412828
0.04104104,0.2462462,0.2539535,0.2530902
0.04304304,0.2582583,0.2647029,0.2646964
0.04504504,0.2702703,0.2752366,0.2761333
0.04704705,0.2822823,0.2856366,0.2874294
0.04904905,0.2942943,0.2959733,0.2986082
0.05105105,0.3063063,0.3063063,0.3096849
0.05305305,0.3183183,0.3166855,0.3206564
0.05505506,0.3303303,0.3271518,0.3314704
0.05705706,0.3423423,0.3377385,0.341857
0.05905906,0.3543544,0.3484716,0.3485757
0.06106106,0.3663664,0.3593711,0.3697819
0.06306306,0.3783784,0.3704515,0.3785323
0.06506506,0.3903904,0.3817227,0.3892097
0.06706706,0.4024024,0.3931898,0.4002662
0.06906907,0.4144144,0.4048546,0.4115033
0.07107107,0.4264264,0.4167151,0.4228676
0.07307307,0.4384384,0.4287662,0.43434
0.07507508,0.4504505,0.441,0.445912
0.07707708,0.4624625,0.4534057,0.457579
0.07907908,0.4744745,0.4659704,0.4693378
0.08108108,0.4864865,0.4786784,0.4811849
0.08308309,0.4984985,0.4915124,0.4931167
0.08508509,0.5105105,0.5044524,0.5051291
0.08708709,0.5225225,0.517477,0.517217
0.08908909,0.5345345,0.5305625,0.5293751
0.09109109,0.5465465,0.5436835,0.5415968
0.09309309,0.5585586,0.556813,0.5538752
0.0950951,0.5705706,0.569922,0.5662027
0.0970971,0.5825826,0.5829799,0.5785711
0.0990991,0.5945946,0.5959545,0.5909718
0.1011011,0.6066066,0.6088117,0.6033956
0.1031031,0.6186186,0.6215159,0.6158333
0.1051051,0.6306306,0.6340292,0.628275
0.1071071,0.6426426,0.6463121,0.6407114
0.1091091,0.6546547,0.6583227,0.6531327
0.1111111,0.6666667,0.6700165,0.6655298
0.1131131,0.6786787,0.6813461,0.6778939
0.1151151,0.6906907,0.6922601,0.6902171
0.1171171,0.7027027,0.7027027,0.7024925
0.1191191,0.7147147,0.7126119,0.7147147
0.1211211,0.7267267,0.7219176,0.7268801
0.1231231,0.7387387,0.7305385,0.7389874
0.1251251,0.7507508,0.7383782,0.7510385
0.1271271,0.7627628,0.745318,0.7630386
0.1291291,0.7747748,0.7512066,0.7749977
0.1311311,0.7867868,0.755844,0.7869307
0.1331331,0.7987988,0.7589527,0.7988589
0.1351351,0.8108108,0.7601291,0.8108108
0.1371371,0.8228228,0.7587521,0.8228228
0.1391391,0.8348348,0.7538,0.83494
0.1411411,0.8468468,0.7434466,0.8472155
0.1431431,0.8588589,0.7240484,0.8597097
0.1451451,0.8708709,0.6870945,0.8724848
0.1471471,0.8828829,0.6069183,0.8855977
0.1491491,0.8948949,0.3532822,0.899084
0.1511512,0.9069069,27.79351,0.912933
0.1531532,0.9189189,1.361709,0.9270498
0.1551552,0.9309309,1.120151,0.9412038
0.1571572,0.9429429,1.039387,0.9549701
0.1591592,0.954955,0.9989062,0.967686
0.1611612,0.966967,0.9742516,0.9784598
0.1631632,0.978979,0.9572256,0.9862782
0.1651652,0.990991,0.9443077,0.9902292
0.1671672,0.996997,0.9337393,0.9897817
0.1691692,0.984985,0.9245474,0.984985
0.1711712,0.972973,0.9161536,0.9764661
0.1731732,0.960961,0.9081953,0.9652197
0.1751752,0.9489489,0.9004366,0.952316
0.1771772,0.9369369,0.8927199,0.9386681
0.1791792,0.9249249,0.8849382,0.9249249
0.1811812,0.9129129,0.8770186,0.9114717
0.1831832,0.9009009,0.8689117,0.8984859
0.1851852,0.8888889,0.8605852,0.8860061
0.1871872,0.8768769,0.8520182,0.87399
0.1891892,0.8648649,0.8431997,0.8623567
0.1911912,0.8528529,0.8341247,0.8510118
0.1931932,0.8408408,0.8247937,0.8398634
0.1951952,0.8288288,0.8152109,0.8288288
0.1971972,0.8168168,0.8053837,0.8178378
0.1991992,0.8048048,0.7953213,0.8068334
0.2012012,0.7927928,0.7850351,0.7957708
0.2032032,0.7807808,0.7745372,0.7846162
0.2052052,0.7687688,0.7638411,0.7733456
0.2072072,0.7567568,0.7529604,0.761943
0.2092092,0.7447447,0.7419096,0.7503991
0.2112112,0.7327327,0.7307027,0.7387106
0.2132132,0.7207207,0.7193542,0.7268783
0.2152152,0.7087087,0.7078782,0.7149073
0.2172172,0.6966967,0.6962885,0.7028052
0.2192192,0.6846847,0.6845987,0.6905822
0.2212212,0.6726727,0.6728216,0.6782502
0.2232232,0.6606607,0.6609699,0.6658226
0.2252252,0.6486486,0.6490551,0.6533133
0.2272272,0.6366366,0.6370887,0.6407374
0.2292292,0.6246246,0.6250809,0.6281097
0.2312312,0.6126126,0.6130416,0.6154453
0.2332332,0.6006006,0.6009796,0.6027591
0.2352352,0.5885886,0.5889031,0.5900654
0.2372372,0.5765766,0.5768195,0.577378
0.2392392,0.5645646,0.564735,0.5647101
0.2412412,0.5525526,0.5526554,0.5520737
0.2432432,0.5405405,0.5405853,0.53948
0.2452452,0.5285285,0.5285285,0.526939
0.2472472,0.5165165,0.5164881,0.5144594
0.2492492,0.5045045,0.5044659,0.5020488
0.2512513,0.4924925,0.4924633,0.489713
0.2532533,0.4804805,0.4804805,0.4774567
0.2552553,0.4684685,0.4685169,0.4652826
0.2572573,0.4564565,0.4565713,0.4531923
0.2592593,0.4444444,0.4446413,0.4411851
0.2612613,0.4324324,0.4327241,0.4292589
0.2632633,0.4204204,0.4208162,0.4174098
0.2652653,0.4084084,0.4089131,0.4056319
0.2672673,0.3963964,0.3970103,0.3939176
0.2692693,0.3843844,0.3851025,0.3822573
0.2712713,0.3723724,0.3731843,0.3706396
0.2732733,0.3603604,0.3612502,0.3590514
0.2752753,0.3483483,0.3492948,0.3474779
0.2772773,0.3363363,0.3373129,0.3359027
0.2792793,0.3243243,0.3253001,0.3243083
0.2812813,0.3123123,0.3132529,0.3126762
0.2832833,0.3003003,0.3011691,0.3009873
0.2852853,0.2882883,0.2890483,0.2892226
0.2872873,0.2762763,0.2768919,0.277364
0.2892893,0.2642643,0.2647043,0.2653951
0.2912913,0.2522523,0.2524925,0.2533021
0.2932933,0.2402402,0.2402668,0.2410758
0.2952953,0.2282282,0.2280409,0.2287126
0.2972973,0.2162162,0.2158316,0.2162162
0.2992993,0.2042042,0.2036585,0.2036001
0.3013013,0.1921922,0.1915421,0.1908891
0.3033033,0.1801802,0.1795017,0.1781208
0.3053053,0.1681682,0.1675512,0.165348
0.3073073,0.1561562,0.1556923,0.1526382
0.3093093,0.1441441,0.1439049,0.1400739
0.3113113,0.1321321,0.1321321,0.1277499
0.3133133,0.1201201,0.1202623,0.1157683
0.3153153,0.1081081,0.1081081,0.1042289
0.3173173,0.0960961,0.09540071,0.09321407
0.3193193,0.08408409,0.08183608,0.08276251
0.3213213,0.07207207,0.06725942,0.07282511
0.3233233,0.06006006,0.05207678,0.06318747
0.3253253,0.04804805,0.03775965,0.05333555
0.3273273,0.03603604,0.02675217,0.04226507
0.3293293,0.02402402,0.02114628,0.02851419
0.3313313,0.01201201,0.02121102,0.01201201
0.3333333,0,0.02556221,-0
0.3353353,0.01201201,0.03246588,0.003972077
0.3373373,0.02402402,0.04068896,0.01965519
0.3393393,0.03603604,0.04958633,0.03629149
0.3413413,0.04804805,0.05889076,0.05061477
0.3433433,0.06006006,0.06851751,0.06312581
0.3453453,0.07207207,0.07845058,0.07470272
0.3473473,0.08408409,0.0886897,0.08592042
0.3493493,0.0960961,0.09923004,0.0970871
0.3513514,0.1081081,0.110057,0.1083492
0.3533534,0.1201201,0.1211469,0.1197639
0.3553554,0.1321321,0.1324701,0.1313413
0.3573574,0.1441441,0.1439936,0.1430685
0.3593594,0.1561562,0.1556838,0.1549223
0.3613614,0.1681682,0.1675082,0.1668766
0.3633634,0.1801802,0.1794368,0.1789062
0.3653654,0.1921922,0.1914428,0.190989
0.3673674,0.2042042,0.2035032,0.2031063
0.3693694,0.2162162,0.2155986,0.2152428
0.3713714,0.2282282,0.2277132,0.2273873
0.3733734,0.2402402,0.2398347,0.2395312
0.3753754,0.2522523,0.2519535,0.2516688
0.3773774,0.2642643,0.2640631,0.2637964
0.3793794,0.2762763,0.2761588,0.2759122
0.3813814,0.2882883,0.2882383,0.2880158
0.3833834,0.3003003,0.3003003,0.3001075
0.3853854,0.3123123,0.3123452,0.3121888
0.3873874,0.3243243,0.3243741,0.3242613
0.3893894,0.3363363,0.3363888,0.336327
0.3913914,0.3483483,0.3483917,0.348388
0.3933934,0.3603604,0.3603853,0.3604464
0.3953954,0.3723724,0.3723724,0.3725041
0.3973974,0.3843844,0.3843557,0.3845629
0.3993994,0.3963964,0.3963377,0.3966244
0.4014014,0.4084084,0.4083211,0.4086897
0.4034034,0.4204204,0.4203078,0.4207598
0.4054054,0.4324324,0.4322999,0.4328352
0.4074074,0.4444444,0.4442987,0.444916
0.4094094,0.4564565,0.4563056,0.4570023
0.4114114,0.4684685,0.4683212,0.4690935
0.4134134,0.4804805,0.480346,0.4811889
0.4154154,0.4924925,0.49238,0.4932874
0.4174174,0.5045045,0.5044229,0.5053877
0.4194194,0.5165165,0.516474,0.5174882
0.4214214,0.5285285,0.5285324,0.5295873
0.4234234,0.5405405,0.5405967,0.5416828
0.4254254,0.5525526,0.5526655,0.553773
0.4274274,0.5645646,0.564737,0.5658555
0.4294294,0.5765766,0.5768093,0.5779283
0.4314314,0.5885886,0.5888805,0.5899893
0.4334334,0.6006006,0.6009483,0.6020365
0.4354354,0.6126126,0.6130109,0.6140681
0.4374374,0.6246246,0.6250661,0.6260824
0.4394394,0.6366366,0.6371121,0.6380781
0.4414414,0.6486486,0.6491473,0.6500544
0.4434434,0.6606607,0.6611703,0.6620108
0.4454454,0.6726727,0.67318,0.6739475
0.4474474,0.6846847,0.685176,0.6858653
0.4494494,0.6966967,0.6971582,0.6977658
0.4514515,0.7087087,0.7091271,0.7096514
0.4534535,0.7207207,0.7210839,0.7215253
0.4554555,0.7327327,0.7330307,0.7333921
0.4574575,0.7447447,0.74497,0.7452569
0.4594595,0.7567568,0.7569053,0.7571262
0.4614615,0.7687688,0.7688407,0.7690073
0.4634635,0.7807808,0.7807808,0.7809083
0.4654655,0.7927928,0.7927305,0.792838
0.4674675,0.8048048,0.8046948,0.8048048
0.4694695,0.8168168,0.816678,0.8168168
0.4714715,0.8288288,0.8286831,0.8288803
0.4734735,0.8408408,0.8407109,0.8409986
0.4754755,0.8528529,0.8527583,0.8531699
0.4774775,0.8648649,0.8648165,0.8653854
0.4794795,0.8768769,0.8768691,0.877626
0.4814815,0.8888889,0.8888889,0.8898599
0.4834835,0.9009009,0.9008347,0.9020398
0.4854855,0.9129129,0.9126481,0.914103
0.4874875,0.9249249,0.9242498,0.9259764
0.4894895,0.9369369,0.9355381,0.937595
0.4914915,0.9489489,0.9463883,0.9489489
0.4934935,0.960961,0.9566585,0.9601938
0.4954955,0.972973,0.9662029,0.9718736
0.4974975,0.984985,0.9749003,0.984985
0.4994995,0.996997,0.9827104,0.996997
0.5015015,0.990991,0.9897864,0.990991
0.5035035,0.978979,0.9967321,0.9739373
0.5055055,0.966967,1.005322,0.9626558
0.5075075,0.954955,1.021317,0.9538153
0.5095095,0.9429429,1.074302,0.944604
0.5115115,0.9309309,-5.574325,0.9342641
0.5135135,0.9189189,0.8293257,0.9227975
0.5155155,0.9069069,0.8738425,0.9104515
0.5175175,0.8948949,0.8803611,0.8975292
0.5195195,0.8828829,0.8766906,0.8843121
0.5215215,0.8708709,0.8687118,0.8710275
0.5235235,0.8588589,0.8585563,0.8578402
0.5255255,0.8468468,0.8472369,0.8448559
0.5275275,0.8348348,0.8353099,0.8321308
0.5295295,0.8228228,0.8231029,0.819683
0.5315315,0.8108108,0.8108108,0.8075032
0.5335335,0.7987988,0.7985465,0.7955649
0.5355355,0.7867868,0.7863691,0.7838309
0.5375375,0.7747748,0.7743034,0.7722595
0.5395395,0.7627628,0.7623518,0.7608081
0.5415415,0.7507508,0.7505031,0.7494359
0.5435435,0.7387387,0.7387387,0.7381055
0.5455455,0.7267267,0.7270366,0.7267836
0.5475475,0.7147147,0.7153736,0.7154416
0.5495495,0.7027027,0.7037277,0.7040558
0.5515516,0.6906907,0.6920786,0.6926068
0.5535536,0.6786787,0.680409,0.6810796
0.5555556,0.6666667,0.6687039,0.6694632
0.5575576,0.6546547,0.6569514,0.6577502
0.5595596,0.6426426,0.6451424,0.6459364
0.5615616,0.6306306,0.6332706,0.6340206
0.5635636,0.6186186,0.6213318,0.6220041
0.5655656,0.6066066,0.6093243,0.6098903
0.5675676,0.5945946,0.5972484,0.5976846
0.5695696,0.5825826,0.5851058,0.5853943
0.5715716,0.5705706,0.5729,0.5730276
0.5735736,0.5585586,0.5606358,0.5605945
0.5755756,0.5465465,0.548319,0.5481054
0.5775776,0.5345345,0.5359562,0.5355719
0.5795796,0.5225225,0.5235549,0.5230061
0.5815816,0.5105105,0.5111232,0.5104203
0.5835836,0.4984985,0.4986692,0.4978272
0.5855856,0.4864865,0.4862016,0.4852397
0.5875876,0.4744745,0.4737292,0.4726707
0.5895896,0.4624625,0.4612606,0.4601327
0.5915916,0.4504505,0.4488043,0.4476379
0.5935936,0.4384384,0.4363686,0.4351982
0.5955956,0.4264264,0.4239613,0.4228247
0.5975976,0.4144144,0.4115897,0.4105278
0.5995996,0.4024024,0.3992606,0.3983171
0.6016016,0.3903904,0.3869799,0.3862008
0.6036036,0.3783784,0.3747527,0.374186
0.6056056,0.3663664,0.3625832,0.3622784
0.6076076,0.3543544,0.3504744,0.3504818
0.6096096,0.3423423,0.3384283,0.3387982
0.6116116,0.3303303,0.3264453,0.3272272
0.6136136,0.3183183,0.3145247,0.3157662
0.6156156,0.3063063,0.302664,0.3044094
0.6176176,0.2942943,0.2908595,0.2931478
0.6196196,0.2822823,0.2791053,0.2819688
0.6216216,0.2702703,0.2673944,0.2708555
0.6236236,0.2582583,0.2557176,0.2597864
0.6256256,0.2462462,0.2440645,0.2487345
0.6276276,0.2342342,0.2324228,0.2376671
0.6296296,0.2222222,0.2207794,0.2265449
0.6316316,0.2102102,0.2091201,0.2153219
0.6336336,0.1981982,0.1974305,0.2039449
0.6356356,0.1861862,0.185697,0.1923537
0.6376376,0.1741742,0.1739075,0.1804825
0.6396396,0.1621622,0.1620529,0.1682613
0.6416416,0.1501502,0.1501291,0.1556207
0.6436436,0.1381381,0.1381381,0.1424981
0.6456456,0.1261261,0.1260907,0.1288482
0.6476476,0.1141141,0.1140069,0.114659
0.6496496,0.1021021,0.1019164,0.09997296
0.6516517,0.09009009,0.08985528,0.08491437
0.6536537,0.07807808,0.07785781,0.06972069
0.6556557,0.06606606,0.06594003,0.0547711
0.6576577,0.05405406,0.05407255,0.04060195
0.6596597,0.04204204,0.04215127,0.02789366
0.6616617,0.03003003,0.03003003,0.01741457
0.6636637,0.01801802,0.01790273,0.009917641
0.6656657,0.006006006,0.007839865,0.006006006
0.6676677,0.006006006,0.006006006,0.006006006
0.6696697,0.01801802,0.01680683,0.009894374
0.6716717,0.03003003,0.03291164,0.01730905
0.6736737,0.04204204,0.04693831,0.0276378
0.6756757,0.05405406,0.05849522,0.04014765
0.6776777,0.06606606,0.06907696,0.05410974
0.6796797,0.07807808,0.07965925,0.06888834
0.6816817,0.09009009,0.09064008,0.08398477
0.6836837,0.1021021,0.1021021,0.09904405
0.6856857,0.1141141,0.1139869,0.1138384
0.6876877,0.1261261,0.1261858,0.1282408
0.6896897,0.1381381,0.1385842,0.1421976
0.6916917,0.1501502,0.1510813,0.1557045
0.6936937,0.1621622,0.1635981,0.1687882
0.6956957,0.1741742,0.1760776,0.1814925
0.6976977,0.1861862,0.1884828,0.1938694
0.6996997,0.1981982,0.2007933,0.2059728
0.7017017,0.2102102,0.2130015,0.2178547
0.7037037,0.2222222,0.2251091,0.2295632
0.7057057,0.2342342,0.2371241,0.2411418
0.7077077,0.2462462,0.2490584,0.2526281
0.7097097,0.2582583,0.2609262,0.264055
0.7117117,0.2702703,0.2727425,0.2754498
0.7137137,0.2822823,0.2845218,0.2868355
0.7157157,0.2942943,0.2962781,0.2982306
0.7177177,0.3063063,0.3080237,0.3096502
0.7197197,0.3183183,0.3197695,0.3211055
0.7217217,0.3303303,0.3315248,0.3326051
0.7237237,0.3423423,0.3432968,0.344155
0.7257257,0.3543544,0.3550914,0.3557585
0.7277277,0.3663664,0.3669125,0.3674176
0.7297297,0.3783784,0.3787626,0.3791319
0.7317317,0.3903904,0.3906429,0.3909
0.7337337,0.4024024,0.402553,0.4027191
0.7357357,0.4144144,0.4144917,0.4145851
0.7377377,0.4264264,0.4264565,0.4264935
0.7397397,0.4384384,0.4384441,0.4384384
0.7417417,0.4504505,0.4504505,0.450414
0.7437437,0.4624625,0.4624709,0.4624135
0.7457457,0.4744745,0.4745004,0.47443
0.7477477,0.4864865,0.4865333,0.4864565
0.7497497,0.4984985,0.4985639,0.4984857
0.7517518,0.5105105,0.5105863,0.5105105
0.7537538,0.5225225,0.5225947,0.5225239
0.7557558,0.5345345,0.5345833,0.5345191
0.7577578,0.5465465,0.5465465,0.5464898
0.7597598,0.5585586,0.5584794,0.5584301
0.7617618,0.5705706,0.5703773,0.570335
0.7637638,0.5825826,0.5822362,0.5822001
0.7657658,0.5945946,0.594053,0.5940217
0.7677678,0.6066066,0.6058255,0.6057978
0.7697698,0.6186186,0.6175523,0.6175271
0.7717718,0.6306306,0.6292338,0.6292101
0.7737738,0.6426426,0.6408714,0.6408485
0.7757758,0.6546547,0.6524683,0.6524462
0.7777778,0.6666667,0.6640293,0.6640091
0.7797798,0.6786787,0.6755616,0.6755452
0.7817818,0.6906907,0.6870744,0.687065
0.7837838,0.7027027,0.6985794,0.6985817
0.7857858,0.7147147,0.7100909,0.7101114
0.7877878,0.7267267,0.7216265,0.7216733
0.7897898,0.7387387,0.7332065,0.7332895
0.7917918,0.7507508,0.7448546,0.7449854
0.7937938,0.7627628,0.7565978,0.7567891
0.7957958,0.7747748,0.7684666,0.7687314
0.7977978,0.7867868,0.7804941,0.7808444
0.7997998,0.7987988,0.792716,0.7931608
0.8018018,0.8108108,0.8051695,0.8057112
0.8038038,0.8228228,0.8178914,0.8185219
0.8058058,0.8348348,0.8309157,0.8316101
0.8078078,0.8468468,0.8442702,0.8449789
0.8098098,0.8588589,0.8579705,0.8586096
0.8118118,0.8708709,0.8720137,0.8724537
0.8138138,0.8828829,0.8863686,0.886422
0.8158158,0.8948949,0.9009635,0.9003747
0.8178178,0.9069069,0.9156727,0.9141114
0.8198198,0.9189189,0.9303011,0.9273657
0.8218218,0.9309309,0.9445701,0.9398059
0.8238238,0.9429429,0.9581085,0.951045
0.8258258,0.954955,0.9704536,0.9606641
0.8278278,0.966967,0.9810684,0.9682423
0.8298298,0.978979,0.9893801,0.9733814
0.8318318,0.990991,0.9948396,0.9755947
0.8338338,0.996997,0.996997,0.996997
0.8358358,0.984985,0.9955757,0.9744133
0.8378378,0.972973,0.9905268,0.9686806
0.8398398,0.960961,0.9820466,0.960961
0.8418418,0.9489489,0.970549,0.9514279
0.8438438,0.9369369,0.9566018,0.9404401
0.8458458,0.9249249,0.9408449,0.9283735
0.8478478,0.9129129,0.9239112,0.915574
0.8498498,0.9009009,0.9063656,0.9023346
0.8518519,0.8888889,0.8886709,0.8888889
0.8538539,0.8768769,0.8711747,0.8754115
0.8558559,0.8648649,0.8541163,0.862025
0.8578579,0.8528529,0.8376418,0.8488083
0.8598599,0.8408408,0.8218242,0.8358064
0.8618619,0.8288288,0.8066822,0.8230389
0.8638639,0.8168168,0.7921974,0.8105069
0.8658659,0.8048048,0.7783276,0.798199
0.8678679,0.7927928,0.7650173,0.7860963
0.8698699,0.7807808,0.7522044,0.7741752
0.8718719,0.7687688,0.7398256,0.7624102
0.8738739,0.7567568,0.7278194,0.7507752
0.8758759,0.7447447,0.7161279,0.7392452
0.8778779,0.7327327,0.7046984,0.7277964
0.8798799,0.7207207,0.6934829,0.7164073
0.8818819,0.7087087,0.6824389,0.7050581
0.8838839,0.6966967,0.6715291,0.6937314
0.8858859,0.6846847,0.6607208,0.682412
0.8878879,0.6726727,0.6499857,0.6710867
0.8898899,0.6606607,0.6392992,0.6597441
0.8918919,0.6486486,0.6286407,0.6483749
0.8938939,0.6366366,0.6179922,0.6369712
0.8958959,0.6246246,0.6073389,0.6255265
0.8978979,0.6126126,0.5966681,0.614036
0.8998999,0.6006006,0.5859695,0.6024957
0.9019019,0.5885886,0.5752344,0.590903
0.9039039,0.5765766,0.5644559,0.5792559
0.9059059,0.5645646,0.5536284,0.5675534
0.9079079,0.5525526,0.5427477,0.5557954
0.9099099,0.5405405,0.5318103,0.5439821
0.9119119,0.5285285,0.5208142,0.5321144
0.9139139,0.5165165,0.5097575,0.5201939
0.9159159,0.5045045,0.4986396,0.5082222
0.9179179,0.4924925,0.48746,0.4962015
0.9199199,0.4804805,0.4762192,0.4841343
0.9219219,0.4684685,0.4649178,0.4720233
0.9239239,0.4564565,0.4535568,0.4598716
0.9259259,0.4444444,0.4421377,0.447682
0.9279279,0.4324324,0.4306619,0.435458
0.9299299,0.4204204,0.4191315,0.4232028
0.9319319,0.4084084,0.4075486,0.4109199
0.9339339,0.3963964,0.3959152,0.3986129
0.9359359,0.3843844,0.3842337,0.3862851
0.9379379,0.3723724,0.3725067,0.3739403
0.9399399,0.3603604,0.3607365,0.3615819
0.9419419,0.3483483,0.3489259,0.3492136
0.9439439,0.3363363,0.3370773,0.3368388
0.9459459,0.3243243,0.3251935,0.324461
0.9479479,0.3123123,0.313277,0.3120837
0.9499499,0.3003003,0.3013307,0.2997104
0.951952,0.2882883,0.289357,0.2873442
0.953954,0.2762763,0.2773587,0.2749886
0.955956,0.2642643,0.2653382,0.2626466
0.957958,0.2522523,0.2532984,0.2503215
0.95996,0.2402402,0.2412416,0.2380163
0.961962,0.2282282,0.2291703,0.225734
0.963964,0.2162162,0.2170871,0.2134773
0.965966,0.2042042,0.2049942,0.2012492
0.967968,0.1921922,0.1928941,0.1890522
0.96997,0.1801802,0.1807891,0.1768891
0.971972,0.1681682,0.1686814,0.1647624
0.973974,0.1561562,0.1565731,0.1526744
0.975976,0.1441441,0.1444665,0.1406275
0.977978,0.1321321,0.1323635,0.128624
0.97998,0.1201201,0.1202661,0.1166659
0.981982,0.1081081,0.1081764,0.1047555
0.983984,0.0960961,0.0960961,0.09289458
0.985986,0.08408409,0.0840271,0.08108512
0.987988,0.07207207,0.07197115,0.06932889
0.98999,0.06006006,0.05992993,0.05762762
0.991992,0.04804805,0.04790508,0.04598295
0.993994,0.03603604,0.03589818,0.03439642
0.995996,0.02402402,0.02391073,0.0228695
0.997998,0.01201201,0.01194421,0.01140359
1,0,-0,0


==> graphicsPaper/data/introEx_denom_g.csv <==
mu,denom
-0.992,60.31079
-0.988,21.87396
-0.984,11.93875
-0.98,7.846796
-0.976,5.752178
-0.972,4.536591
-0.968,3.773775
-0.964,3.271652
-0.96,2.933348
-0.956,2.706127
-0.952,2.559954
-0.948,2.477631
-0.944,2.449998
-0.94,2.473652
-0.936,2.550098
-0.932,2.686003
-0.928,2.894588
-0.924,3.198759
-0.92,3.637333
-0.916,4.277729
-0.912,5.243432
-0.908,6.779521
-0.904,9.431394
-0.9,14.63524
-0.896,27.35086
-0.892,76.92918
-0.88,64.55409
-0.876,20.40661
-0.872,9.700194
-0.868,5.546101
-0.864,3.531181
-0.86,2.414007
-0.856,1.736318
-0.852,1.297661
-0.848,0.9994065
-0.844,0.7886198
-0.84,0.634922
-0.836,0.5199217
-0.832,0.4319883
-0.828,0.3634948
-0.824,0.3092831
-0.82,0.2657719
-0.816,0.2304166
-0.812,0.2013729
-0.808,0.17728
-0.804,0.1571179
-0.8,0.1401111
-0.796,0.1256623
-0.792,0.1133064
-0.788,0.1026772
-0.784,0.09348349
-0.78,0.08549182
-0.776,0.07851346
-0.772,0.07239468
-0.768,0.06700939
-0.764,0.06225353
-0.76,0.05804073
-0.756,0.05429889
-0.752,0.05096751
-0.748,0.04799569
-0.744,0.04534036
-0.74,0.04296495
-0.736,0.04083839
-0.732,0.03893419
-0.728,0.03722973
-0.724,0.03570572
-0.72,0.03434571
-0.716,0.03313575
-0.712,0.03206405
-0.708,0.03112076
-0.704,0.03029781
-0.7,0.02958873
-0.696,0.02898857
-0.692,0.02849389
-0.688,0.02810272
-0.684,0.02781462
-0.68,0.02763083
-0.676,0.02755438
-0.672,0.02759042
-0.668,0.02774661
-0.664,0.02803367
-0.66,0.02846619
-0.656,0.02906378
-0.652,0.02985271
-0.648,0.03086837
-0.644,0.03215894
-0.64,0.03379112
-0.636,0.03585923
-0.632,0.0385005
-0.628,0.0419218
-0.624,0.04644925
-0.62,0.05262753
-0.616,0.06143836
-0.612,0.07484669
-0.608,0.09743936
-0.604,0.1429797
-0.6,0.2802902
-0.592,0.2709656
-0.588,0.1336491
-0.584,0.08809899
-0.58,0.06549321
-0.576,0.05206906
-0.572,0.04324055
-0.568,0.0370439
-0.564,0.03249888
-0.56,0.02906281
-0.556,0.02641213
-0.552,0.02434338
-0.548,0.02272377
-0.544,0.02146485
-0.54,0.02050783
-0.536,0.01981523
-0.532,0.01936639
-0.528,0.01915568
-0.524,0.01919315
-0.52,0.01950794
-0.516,0.02015614
-0.512,0.02123657
-0.508,0.02292366
-0.504,0.02554041
-0.5,0.02974186
-0.496,0.03706602
-0.492,0.05213857
-0.488,0.0981071
-0.48,0.08770627
-0.476,0.04167515
-0.472,0.02649715
-0.468,0.01902296
-0.464,0.01462435
-0.46,0.01175991
-0.456,0.00977019
-0.452,0.008326535
-0.448,0.007247444
-0.444,0.006425196
-0.44,0.005792625
-0.436,0.005306671
-0.432,0.004939806
-0.428,0.004675567
-0.424,0.004506661
-0.42,0.004435218
-0.416,0.004475918
-0.412,0.004664757
-0.408,0.005082475
-0.404,0.005926137
-0.4,0.007796755
-0.396,0.0137144
-0.388,0.01068587
-0.384,0.004731712
-0.38,0.002799114
-0.376,0.001866248
-0.372,0.001329495
-0.368,0.0009881494
-0.364,0.0007565511
-0.36,0.0005921243
-0.356,0.0004714044
-0.352,0.0003804534
-0.348,0.0003105093
-0.344,0.0002558131
-0.34,0.0002124423
-0.336,0.0001776458
-0.332,0.0001494462
-0.328,0.0001263927
-0.324,0.0001074015
-0.32,9.165078e-05
-0.316,7.850876e-05
-0.312,6.748404e-05
-0.308,5.819034e-05
-0.304,5.032117e-05
-0.3,4.363129e-05
-0.296,3.792296e-05
-0.292,3.303563e-05
-0.288,2.883813e-05
-0.284,2.522264e-05
-0.28,2.210012e-05
-0.276,1.93966e-05
-0.272,1.705042e-05
-0.268,1.500993e-05
-0.264,1.323168e-05
-0.26,1.167902e-05
-0.256,1.03209e-05
-0.252,9.130958e-06
-0.248,8.086715e-06
-0.244,7.168965e-06
-0.24,6.361253e-06
-0.236,5.649444e-06
-0.232,5.021366e-06
-0.228,4.466515e-06
-0.224,3.975807e-06
-0.22,3.541367e-06
-0.216,3.156362e-06
-0.212,2.814843e-06
-0.208,2.51163e-06
-0.204,2.2422e-06
-0.2,2.002598e-06
-0.196,1.789364e-06
-0.192,1.59946e-06
-0.188,1.430223e-06
-0.184,1.279308e-06
-0.18,1.144654e-06
-0.176,1.024442e-06
-0.172,9.170672e-07
-0.168,8.211138e-07
-0.164,7.353282e-07
-0.16,6.586015e-07
-0.156,5.899508e-07
-0.152,5.285048e-07
-0.148,4.734897e-07
-0.144,4.242185e-07
-0.14,3.8008e-07
-0.136,3.405306e-07
-0.132,3.050863e-07
-0.128,2.733157e-07
-0.124,2.448342e-07
-0.12,2.192985e-07
-0.116,1.964023e-07
-0.112,1.75872e-07
-0.108,1.574629e-07
-0.104,1.409564e-07
-0.1,1.261568e-07
-0.096,1.12889e-07
-0.092,1.009961e-07
-0.088,9.033787e-08
-0.084,8.078846e-08
-0.08,7.223522e-08
-0.076,6.45772e-08
-0.072,5.772398e-08
-0.068,5.159462e-08
-0.064,4.611667e-08
-0.06,4.122544e-08
-0.056,3.686324e-08
-0.052,3.297889e-08
-0.048,2.95272e-08
-0.044,2.64688e-08
-0.04,2.377007e-08
-0.036,2.14035e-08
-0.032,1.934868e-08
-0.028,1.75945e-08
-0.024,1.614398e-08
-0.02,1.502529e-08
-0.016,1.431969e-08
-0.012,1.424611e-08
-0.008,1.549979e-08
-0.004,2.162455e-08
0.004,8.50312e-09
0.008,2.074392e-09
0.012,3.100553e-10
0.016,3.398664e-10
0.02,5.793075e-10
0.024,6.385129e-10
0.028,6.128775e-10
0.032,5.476059e-10
0.036,4.658907e-10
0.04,3.801502e-10
0.044,2.971147e-10
0.048,2.203438e-10
0.052,1.515671e-10
0.056,9.14375e-11
0.06,3.996843e-11
0.064,3.199308e-12
0.068,3.863536e-11
0.072,6.701545e-11
0.076,8.905913e-11
0.08,1.054867e-10
0.084,1.169963e-10
0.088,1.242476e-10
0.092,1.278528e-10
0.096,1.283753e-10
0.1,1.263246e-10
0.104,1.221605e-10
0.108,1.162928e-10
0.112,1.090859e-10
0.116,1.008598e-10
0.12,9.189476e-11
0.124,8.243471e-11
0.128,7.268922e-11
0.132,6.283836e-11
0.136,5.303374e-11
0.14,4.340368e-11
0.144,3.40538e-11
0.148,2.507033e-11
0.152,1.652182e-11
0.156,8.462517e-12
0.16,9.325642e-13
0.164,6.039826e-12
0.168,1.24361e-11
0.172,1.824624e-11
0.176,2.346858e-11
0.18,2.810727e-11
0.184,3.217203e-11
0.188,3.567766e-11
0.192,3.864164e-11
0.196,4.10856e-11
0.2,4.303291e-11
0.204,4.450892e-11
0.208,4.554071e-11
0.212,4.615591e-11
0.216,4.638278e-11
0.22,4.625042e-11
0.224,4.57872e-11
0.228,4.502182e-11
0.232,4.398212e-11
0.236,4.26957e-11
0.24,4.118948e-11
0.244,3.948876e-11
0.248,3.761895e-11
0.252,3.560401e-11
0.256,3.346645e-11
0.26,3.12282e-11
0.264,2.890991e-11
0.268,2.653092e-11
0.272,2.410945e-11
0.276,2.1663e-11
0.28,1.920689e-11
0.284,1.675663e-11
0.288,1.432545e-11
0.292,1.192622e-11
0.296,9.570841e-12
0.3,7.269784e-12
0.304,5.032158e-12
0.308,2.867732e-12
0.312,7.837065e-13
0.316,1.21279e-12
0.32,3.115323e-12
0.324,4.918646e-12
0.328,6.61737e-12
0.332,8.207895e-12
0.336,9.685967e-12
0.34,1.104882e-11
0.344,1.229361e-11
0.348,1.341817e-11
0.352,1.442067e-11
0.356,1.529948e-11
0.36,1.605252e-11
0.364,1.667937e-11
0.368,1.717802e-11
0.372,1.754782e-11
0.376,1.7787e-11
0.38,1.789404e-11
0.384,1.786692e-11
0.388,1.770291e-11
0.392,1.739912e-11
0.396,1.695164e-11
0.4,1.635499e-11
0.404,1.560304e-11
0.408,1.468714e-11
0.412,1.35972e-11
0.416,1.231981e-11
0.42,1.083868e-11
0.424,9.132638e-12
0.428,7.175681e-12
0.432,4.934012e-12
0.436,2.365436e-12
0.44,5.844624e-13
0.444,3.985826e-12
0.448,7.92979e-12
0.452,1.253677e-11
0.456,1.79666e-11
0.46,2.443726e-11
0.464,3.224952e-11
0.468,4.183052e-11
0.472,5.380422e-11
0.476,6.911408e-11
0.48,8.925299e-11
0.484,1.167237e-10
0.488,1.560491e-10
0.492,2.163005e-10
0.496,3.186843e-10
0.5,5.268882e-10
0.504,1.159505e-09
0.512,1.400442e-09
0.516,7.69474e-10
0.52,5.640445e-10
0.524,4.656024e-10
0.528,4.105196e-10
0.532,3.776696e-10
0.536,3.580844e-10
0.54,3.47371e-10
0.544,3.431882e-10
0.548,3.442421e-10
0.552,3.498352e-10
0.556,3.596452e-10
0.56,3.736197e-10
0.564,3.919201e-10
0.568,4.149085e-10
0.572,4.431532e-10
0.576,4.774618e-10
0.58,5.189357e-10
0.584,5.690612e-10
0.588,6.298442e-10
0.592,7.040228e-10
0.596,7.953945e-10
0.6,9.093479e-10
0.604,1.05375e-09
0.608,1.240506e-09
0.612,1.488452e-09
0.616,1.829164e-09
0.62,2.319732e-09
0.624,3.074717e-09
0.628,4.362045e-09
0.632,6.986651e-09
0.636,1.497611e-08
0.644,1.74111e-08
0.648,9.448951e-09
0.652,6.871043e-09
0.656,5.651702e-09
0.66,4.98892e-09
0.664,4.61905e-09
0.668,4.433699e-09
0.672,4.384711e-09
0.676,4.453685e-09
0.68,4.641796e-09
0.684,4.96883e-09
0.688,5.479982e-09
0.692,6.265621e-09
0.696,7.513739e-09
0.7,9.669446e-09
0.704,1.407473e-08
0.708,2.744898e-08
0.716,2.643828e-08
0.72,1.304851e-08
0.724,8.61665e-09
0.728,6.422184e-09
0.732,5.121375e-09
0.736,4.266562e-09
0.74,3.666067e-09
0.744,3.224185e-09
0.748,2.887844e-09
0.752,2.625284e-09
0.756,2.416359e-09
0.76,2.247694e-09
0.764,2.110081e-09
0.768,1.996985e-09
0.772,1.903658e-09
0.776,1.826576e-09
0.78,1.763087e-09
0.784,1.711164e-09
0.788,1.669249e-09
0.792,1.636137e-09
0.796,1.610896e-09
0.8,1.592809e-09
0.804,1.581334e-09
0.808,1.576076e-09
0.812,1.576758e-09
0.816,1.583213e-09
0.82,1.595373e-09
0.824,1.613257e-09
0.828,1.636974e-09
0.832,1.66672e-09
0.836,1.702781e-09
0.84,1.745543e-09
0.844,1.795494e-09
0.848,1.853242e-09
0.852,1.919529e-09
0.856,1.995255e-09
0.86,2.081501e-09
0.864,2.179567e-09
0.868,2.291014e-09
0.872,2.417722e-09
0.876,2.561959e-09
0.88,2.726471e-09
0.884,2.914604e-09
0.888,3.130454e-09
0.892,3.379069e-09
0.896,3.66672e-09
0.9,4.001253e-09
0.904,4.39258e-09
0.908,4.853345e-09
0.912,5.39985e-09
0.916,6.053367e-09
0.92,6.842019e-09
0.924,7.803529e-09
0.928,8.98932e-09
0.932,1.047076e-08
0.936,1.23489e-08
0.94,1.477016e-08
0.944,1.795223e-08
0.948,2.222858e-08
0.952,2.812805e-08
0.956,3.652428e-08
0.96,4.893267e-08
0.964,6.814263e-08
0.968,9.968379e-08
0.972,1.556138e-07
0.976,2.658107e-07
0.98,5.191168e-07
0.984,1.267764e-06
0.988,4.955617e-06


==> graphicsPaper/data/introEx_denom_h.csv <==
mu,denom
-0.996,21.30274
-0.992,10.75219
-0.988,7.236617
-0.984,5.479815
-0.98,4.426543
-0.976,3.725055
-0.972,3.224601
-0.968,2.84981
-0.964,2.558807
-0.96,2.326469
-0.956,2.136809
-0.952,1.979168
-0.948,1.846168
-0.944,1.73254
-0.94,1.634419
-0.936,1.548909
-0.932,1.473793
-0.928,1.407348
-0.924,1.348216
-0.92,1.295308
-0.916,1.247744
-0.912,1.204805
-0.908,1.165897
-0.904,1.130525
-0.9,1.098274
-0.896,1.068793
-0.892,1.041783
-0.888,1.016989
-0.884,0.9941911
-0.88,0.9731988
-0.876,0.9538469
-0.872,0.9359913
-0.868,0.9195057
-0.864,0.9042791
-0.86,0.8902137
-0.856,0.877223
-0.852,0.8652301
-0.848,0.8541671
-0.844,0.8439732
-0.84,0.8345943
-0.836,0.8259822
-0.832,0.8180938
-0.828,0.8108906
-0.824,0.804338
-0.82,0.7984055
-0.816,0.7930655
-0.812,0.7882936
-0.808,0.7840682
-0.804,0.7803702
-0.8,0.7771826
-0.796,0.7744907
-0.792,0.7722816
-0.788,0.7705447
-0.784,0.7692707
-0.78,0.768452
-0.776,0.7680827
-0.772,0.7681585
-0.768,0.7686763
-0.764,0.7696347
-0.76,0.7710335
-0.756,0.7728739
-0.752,0.7751586
-0.748,0.7778917
-0.744,0.7810786
-0.74,0.7847261
-0.736,0.7888427
-0.732,0.7934383
-0.728,0.7985243
-0.724,0.8041139
-0.72,0.8102221
-0.716,0.8168657
-0.712,0.8240637
-0.708,0.8318367
-0.704,0.8402082
-0.7,0.8492041
-0.696,0.8588526
-0.692,0.8691853
-0.688,0.8802368
-0.684,0.8920454
-0.68,0.9046533
-0.676,0.9181067
-0.672,0.9324573
-0.668,0.9477614
-0.664,0.9640817
-0.66,0.9814876
-0.656,1.000056
-0.652,1.019872
-0.648,1.041031
-0.644,1.063639
-0.64,1.087815
-0.636,1.113691
-0.632,1.141416
-0.628,1.17116
-0.624,1.203112
-0.62,1.23749
-0.616,1.274539
-0.612,1.314543
-0.608,1.357825
-0.604,1.404761
-0.6,1.455785
-0.596,1.511406
-0.592,1.57222
-0.588,1.638935
-0.584,1.71239
-0.58,1.793596
-0.576,1.883775
-0.572,1.984422
-0.568,2.097385
-0.564,2.224974
-0.56,2.370114
-0.556,2.53657
-0.552,2.729264
-0.548,2.954758
-0.544,3.222006
-0.54,3.54354
-0.536,3.937464
-0.532,4.43094
-0.528,5.066645
-0.524,5.915716
-0.52,7.106199
-0.516,8.894192
-0.512,11.87726
-0.508,17.8481
-0.504,35.77022
-0.496,35.94797
-0.492,18.02608
-0.488,12.05564
-0.484,9.073131
-0.48,7.285858
-0.476,6.096258
-0.472,5.248236
-0.468,4.613748
-0.464,4.121662
-0.46,3.729301
-0.456,3.409511
-0.452,3.144191
-0.448,2.920813
-0.444,2.730431
-0.44,2.566487
-0.436,2.424067
-0.432,2.299414
-0.428,2.189611
-0.424,2.092356
-0.42,2.005813
-0.416,1.928497
-0.412,1.859197
-0.408,1.796916
-0.404,1.740829
-0.4,1.690243
-0.396,1.644579
-0.392,1.603347
-0.388,1.566132
-0.384,1.53258
-0.38,1.50239
-0.376,1.475307
-0.372,1.451112
-0.368,1.429621
-0.364,1.410675
-0.36,1.394146
-0.356,1.379924
-0.352,1.367924
-0.348,1.358075
-0.344,1.35033
-0.34,1.344653
-0.336,1.34103
-0.332,1.339459
-0.328,1.339958
-0.324,1.342559
-0.32,1.347315
-0.316,1.354295
-0.312,1.36359
-0.308,1.375315
-0.304,1.389609
-0.3,1.40664
-0.296,1.426609
-0.292,1.449756
-0.288,1.476367
-0.284,1.506781
-0.28,1.5414
-0.276,1.580705
-0.272,1.625271
-0.268,1.67579
-0.264,1.733101
-0.26,1.798225
-0.256,1.872418
-0.252,1.95724
-0.248,2.054649
-0.244,2.167132
-0.24,2.297899
-0.236,2.451157
-0.232,2.632523
-0.228,2.849675
-0.224,3.113375
-0.22,3.439184
-0.216,3.850468
-0.212,4.383969
-0.208,5.100961
-0.204,6.111778
-0.2,7.637156
-0.196,10.19224
-0.192,15.32262
-0.188,30.75663
-0.18,31.12001
-0.176,15.68966
-0.172,10.56545
-0.168,8.019133
-0.164,6.505259
-0.16,5.508875
-0.156,4.809489
-0.152,4.297074
-0.148,3.910743
-0.144,3.614234
-0.14,3.384778
-0.136,3.207555
-0.132,3.072734
-0.128,2.973807
-0.124,2.906645
-0.12,2.868952
-0.116,2.860014
-0.112,2.880638
-0.108,2.933314
-0.104,3.022605
-0.1,3.15591
-0.096,3.344816
-0.092,3.607552
-0.088,3.973611
-0.084,4.493056
-0.08,5.257084
-0.076,6.449531
-0.072,8.501575
-0.068,12.7109
-0.064,25.57709
-0.056,26.7998
-0.052,14.0194
-0.048,9.965966
-0.044,8.163649
-0.04,7.359562
-0.036,7.209823
-0.032,7.716449
-0.028,9.247715
-0.024,13.21376
-0.02,27.31491
-0.012,53.05364
-0.004,16.93657
0.008,39.14687
0.016,27.84313
0.02,16.42324
0.024,14.6517
0.028,17.14526
0.032,29.18271
0.04,24.55222
0.044,11.8035
0.048,7.727569
0.052,5.786246
0.056,4.683154
0.06,3.991591
0.064,3.531579
0.068,3.214823
0.072,2.993368
0.076,2.839221
0.08,2.735185
0.084,2.670333
0.088,2.637608
0.092,2.632484
0.096,2.652189
0.1,2.695256
0.104,2.76126
0.108,2.850689
0.112,2.964912
0.116,3.106226
0.12,3.277989
0.124,3.484851
0.128,3.733128
0.132,4.031362
0.136,4.391195
0.14,4.828722
0.144,5.366683
0.148,6.038116
0.152,6.892772
0.156,8.009014
0.16,9.517654
0.164,11.65438
0.168,14.8908
0.172,20.32775
0.176,31.26814
0.18,64.22766
0.188,68.05206
0.192,35.10063
0.196,24.17375
0.2,18.75585
0.204,15.5441
0.208,13.43784
0.212,11.96565
0.216,10.89207
0.22,10.08655
0.224,9.471064
0.228,8.99623
0.232,8.629441
0.236,8.348454
0.24,8.137739
0.244,7.986301
0.248,7.886334
0.252,7.832357
0.256,7.820663
0.26,7.848964
0.264,7.916162
0.268,8.02223
0.272,8.16816
0.276,8.355989
0.28,8.588884
0.284,8.871308
0.288,9.209285
0.292,9.610783
0.296,10.08628
0.3,10.6496
0.304,11.31911
0.308,12.11959
0.312,13.08511
0.316,14.26357
0.32,15.72442
0.324,17.57206
0.328,19.97073
0.332,23.19444
0.336,27.73662
0.34,34.5844
0.344,46.04136
0.348,69.01875
0.352,138.0734
0.36,138.4982
0.364,69.44079
0.368,46.45865
0.372,34.99496
0.376,28.13843
0.38,23.58537
0.384,20.34854
0.388,17.93438
0.392,16.06872
0.396,14.58711
0.4,13.38492
0.404,12.39244
0.408,11.56142
0.412,10.85745
0.416,10.25531
0.42,9.736094
0.424,9.285396
0.428,8.892019
0.432,8.547153
0.436,8.243775
0.44,7.976223
0.444,7.739889
0.448,7.530994
0.452,7.346415
0.456,7.183557
0.46,7.040253
0.464,6.914686
0.468,6.805334
0.472,6.710916
0.476,6.630359
0.48,6.562767
0.484,6.507397
0.488,6.463643
0.492,6.431014
0.496,6.409132
0.5,6.397714
0.504,6.396572
0.508,6.405605
0.512,6.424798
0.516,6.45422
0.52,6.494026
0.524,6.544457
0.528,6.60585
0.532,6.678638
0.536,6.763361
0.54,6.860683
0.544,6.971396
0.548,7.096447
0.552,7.236954
0.556,7.394241
0.56,7.569868
0.564,7.765676
0.568,7.983844
0.572,8.226958
0.576,8.498103
0.58,8.800976
0.584,9.140038
0.588,9.520717
0.592,9.949665
0.596,10.43513
0.6,10.98743
0.604,11.61967
0.608,12.34872
0.612,13.19666
0.616,14.19295
0.62,15.37778
0.624,16.80744
0.628,18.56328
0.632,20.76733
0.636,23.61138
0.64,27.41512
0.644,32.75402
0.648,40.77906
0.652,54.1759
0.656,81.00162
0.66,161.5417
0.668,160.8037
0.672,80.26279
0.676,53.43574
0.68,40.03703
0.684,32.00957
0.688,26.6677
0.692,22.86044
0.696,20.01229
0.7,17.80357
0.704,16.04247
0.708,14.60693
0.712,13.41561
0.716,12.41219
0.72,11.55645
0.724,10.81891
0.728,10.17747
0.732,9.615237
0.736,9.119073
0.74,8.678619
0.744,8.285598
0.748,7.933313
0.752,7.616296
0.756,7.330036
0.76,7.070782
0.764,6.835394
0.768,6.621222
0.772,6.426018
0.776,6.247864
0.78,6.085119
0.784,5.936368
0.788,5.800392
0.792,5.676134
0.796,5.562677
0.8,5.459227
0.804,5.365093
0.808,5.279675
0.812,5.202456
0.816,5.132987
0.82,5.070885
0.824,5.015827
0.828,4.967541
0.832,4.925804
0.836,4.89044
0.84,4.861319
0.844,4.838352
0.848,4.821493
0.852,4.810736
0.856,4.806122
0.86,4.807734
0.864,4.815701
0.868,4.830205
0.872,4.85148
0.876,4.879823
0.88,4.915597
0.884,4.95924
0.888,5.011282
0.892,5.07235
0.896,5.143192
0.9,5.224698
0.904,5.317924
0.908,5.424133
0.912,5.544831
0.916,5.681832
0.92,5.83733
0.924,6.013997
0.928,6.215116
0.932,6.444757
0.936,6.708023
0.94,7.011397
0.944,7.363226
0.948,7.774443
0.952,8.259638
0.956,8.838725
0.96,9.539599
0.964,10.40257
0.968,11.48812
0.972,12.89131
0.976,14.7706
0.98,17.41123
0.984,21.38373
0.988,28.01932
0.992,41.3118
0.996,81.23013


==> graphicsPaper/data/introEx_g.csv <==
iter,AAA,AAAA
1,1.995516,1.995516
2,0.24196,0.2374635
3,37.29694,0.2365355
4,9.156715,0.06819262
5,1.003379,0.02259933
6,1.646834,0.02244223
7,0.9897308,0.02231751
8,0.9871334,0.02229642
9,0.9834555,0.001184071
10,1.001616,0.001007191
11,0.9284021,0.000297344
12,0.3870892,0.0001553913
13,1.887594,0.0001475829
14,1.572564,3.735574e-05
15,0.2319183,1.190416e-05
16,3.399555,1.153845e-05
17,0.03461763,3.083169e-06
18,0.05050544,1.341628e-06
19,0.01828053,1.169772e-06
20,0.01833279,9.643093e-07
21,0.02494563,7.154756e-07
22,0.04863563,6.141511e-07
23,0.002817134,1.37847e-07
24,0.00240407,1.335158e-07
25,0.004999797,1.310724e-07
26,3.532007e-06,1.313369e-07
27,0.001960021,1.315012e-07
28,2.90498e-05,1.309909e-07
29,1.23168e-06,2.965703e-08
30,2.067433e-06,5.134666e-09


==> graphicsPaper/data/introEx_h.csv <==
iter,AAA,AAAA
1,1,1
2,4.825239,0.8635445
3,0.08471911,0.08468383
4,0.5957706,0.08436269
5,0.02975179,0.01241494
6,0.01677138,0.01229217
7,0.007411684,0.003379313
8,0.003206608,0.003284331
9,0.002120001,0.0008137582
10,0.001184677,0.000741062
11,0.0003788175,0.0002422175
12,0.0001472076,0.000139473
13,9.240572e-05,6.311112e-05
14,5.848592e-05,2.360585e-05
15,0.0001867252,1.315405e-05
16,8.617272e-06,1.17238e-05
17,2.767232e-06,2.940479e-06
18,2.106272e-06,1.159265e-06
19,9.405002e-07,3.952482e-07
20,7.461928e-07,3.844484e-07
21,4.050536e-07,3.833245e-07
22,4.581602e-08,2.215729e-07
23,3.620649e-08,4.073364e-08
24,2.776047e-08,3.525631e-08
25,2.051864e-09,1.341105e-08
26,1.544844e-09,4.909069e-09
27,7.732459e-10,4.611166e-09
28,1.843488e-10,4.128129e-09
29,5.556852e-11,9.656534e-10
30,3.656461e-11,9.230918e-10

